Querying Probabilistic Neighborhoods in Spatial Data Sets Efficiently

$\newcommand{\dist}{\operatorname{dist}}$ In this paper we define the notion of a probabilistic neighborhood in spatial data: Let a set $P$ of $n$ points in $\mathbb{R}^d$, a query point $q \in \mathbb{R}^d$, a distance metric $\dist$, and a monotonically decreasing function $f : \mathbb{R}^+ \rightarrow [0,1]$ be given. Then a point $p \in P$ belongs to the probabilistic neighborhood $N(q, f)$ of $q$ with respect to $f$ with probability $f(\dist(p,q))$. We envision applications in facility location, sensor networks, and other scenarios where a connection between two entities becomes less likely with increasing distance. A straightforward query algorithm would determine a probabilistic neighborhood in $\Theta(n\cdot d)$ time by probing each point in $P$. To answer the query in sublinear time for the planar case, we augment a quadtree suitably and design a corresponding query algorithm. Our theoretical analysis shows that -- for certain distributions of planar $P$ -- our algorithm answers a query in $O((|N(q,f)| + \sqrt{n})\log n)$ time with high probability (whp). This matches up to a logarithmic factor the cost induced by quadtree-based algorithms for deterministic queries and is asymptotically faster than the straightforward approach whenever $|N(q,f)| \in o(n / \log n)$. As practical proofs of concept we use two applications, one in the Euclidean and one in the hyperbolic plane. In particular, our results yield the first generator for random hyperbolic graphs with arbitrary temperatures in subquadratic time. Moreover, our experimental data show the usefulness of our algorithm even if the point distribution is unknown or not uniform: The running time savings over the pairwise probing approach constitute at least one order of magnitude already for a modest number of points and queries.

==> plots/1465982059.5530508-cost.dat <==
%k:6, gamma:3, T:0.5
n	time
1024	0.0626065731048584
2048	0.02715444564819336
4096	0.058716773986816406
8192	0.1451709270477295
16384	0.421802282333374
32768	1.0663721561431885
65536	3.080817699432373
131072	7.853747367858887
262144	23.32393217086792
524288	61.48382806777954
1048576	180.51292634010315


==> plots/1465982453.5281825-cost-native.dat <==
1024	0.9270269870758057
2048	1.0323429107666016
4096	3.831474781036377
8192	12.67649221420288
16384	50.507686138153076
32768	220.58480787277222
65536	924.855607509613
131072	3975.328321456909
262144	17498.64684867859


==> plots/1465982453.5281825-cost.dat <==
%k:6, gamma:3, T:0.5
n	time


==> plots/1465988533.119531-cost-PNQs-single-threaded.dat <==
%k:6, gamma:3, T:0.5
n	time
1024	0.08617615699768066
2048	0.19144272804260254
4096	0.5847556591033936
8192	1.5862531661987305
16384	4.811290740966797
32768	13.318567276000977
65536	37.715670347213745
131072	99.33210444450378
262144	295.63125228881836
524288	789.4409291744232
1048576	2314.93963766098


==> plots/comparison-time-baseline.dat <==
n	m	generationTime	label
10000	40000	19.745612144470215	a
10000	80000	19.796573400497437	a
10000	160000	19.95643162727356	a
10000	320000	20.927780151367188	a
10000	640000	23.673142910003662	a
100000	400000	1983.2617754936218	b
100000	800000	1984.8057560920715	b
100000	1600000	1992.9013783931732	b
100000	3200000	1988.043147802353	b
100000	6400000	1977.4365272521973	b
10000	20414	11.940830707550049	i
10000	40527	11.936617851257324	i
10000	75879	11.627157211303711	i
10000	161763	11.858667373657227	i
10000	316135	12.13332748413086	i
100000	204285	816.554936170578	j
100000	408635	866.0080270767212	j
100000	811597	888.1374306678772	j
100000	1616854	912.7267537117004	j
100000	3175908	916.5369544029236	j
10000	40000	1.9439406394958496	f
10000	80000	1.8510231971740723	f
10000	160000	1.9773192405700684	f
10000	320000	2.007232666015625	f
10000	640000	2.1706936359405518	f
100000	400000	50.968443632125854	g
100000	800000	52.907472133636475	g
100000	1600000	55.33135390281677	g
100000	3200000	56.68293857574463	g
100000	6400000	57.78539323806763	g
1000000	1996860	1711.3580341339111	h
1000000	4058504	1714.5332834720612	h
1000000	8032279	1752.5266163349152	h
1000000	15978585	1762.133229970932	h
1000000	31866187	1810.9962368011475	h


==> plots/heatMap-deu-step-2.dat <==
x	y	label
20.2841	-208.977	NaN
20.2841	-203.977	NaN
20.2841	-198.977	NaN
20.2841	-193.977	NaN
20.2841	-188.977	NaN
20.2841	-183.977	NaN
20.2841	-178.977	NaN
20.2841	-173.977	NaN
20.2841	-168.977	NaN
20.2841	-163.977	NaN
20.2841	-158.977	NaN
20.2841	-153.977	NaN
20.2841	-148.977	NaN
20.2841	-143.977	NaN
20.2841	-138.977	NaN
20.2841	-133.977	NaN
20.2841	-128.977	14
20.2841	-123.977	23
20.2841	-118.977	14
20.2841	-113.977	0
20.2841	-108.977	NaN
20.2841	-103.977	10
20.2841	-98.9773	0
20.2841	-93.9773	NaN
20.2841	-88.9773	NaN
20.2841	-83.9773	NaN
20.2841	-78.9773	NaN
20.2841	-73.9773	NaN
20.2841	-68.9773	NaN
20.2841	-63.9773	NaN
20.2841	-58.9773	NaN
20.2841	-53.9773	NaN
20.2841	-48.9773	NaN
20.2841	-43.9773	NaN
20.2841	-38.9773	NaN
20.2841	-33.9773	NaN
20.2841	-28.9773	NaN
20.2841	-23.9773	NaN

25.2841	-208.977	NaN
25.2841	-203.977	NaN
25.2841	-198.977	NaN
25.2841	-193.977	NaN
25.2841	-188.977	NaN
25.2841	-183.977	NaN
25.2841	-178.977	NaN
25.2841	-173.977	NaN
25.2841	-168.977	NaN
25.2841	-163.977	NaN
25.2841	-158.977	NaN
25.2841	-153.977	NaN
25.2841	-148.977	1
25.2841	-143.977	5
25.2841	-138.977	0
25.2841	-133.977	8
25.2841	-128.977	112
25.2841	-123.977	99
25.2841	-118.977	79
25.2841	-113.977	44
25.2841	-108.977	20
25.2841	-103.977	37
25.2841	-98.9773	7
25.2841	-93.9773	NaN
25.2841	-88.9773	NaN
25.2841	-83.9773	NaN
25.2841	-78.9773	NaN
25.2841	-73.9773	NaN
25.2841	-68.9773	NaN
25.2841	-63.9773	NaN
25.2841	-58.9773	NaN
25.2841	-53.9773	NaN
25.2841	-48.9773	NaN
25.2841	-43.9773	NaN
25.2841	-38.9773	NaN
25.2841	-33.9773	NaN
25.2841	-28.9773	NaN
25.2841	-23.9773	NaN

30.2841	-208.977	NaN
30.2841	-203.977	NaN
30.2841	-198.977	NaN
30.2841	-193.977	NaN
30.2841	-188.977	NaN
30.2841	-183.977	NaN
30.2841	-178.977	NaN
30.2841	-173.977	NaN
30.2841	-168.977	NaN
30.2841	-163.977	NaN
30.2841	-158.977	3
30.2841	-153.977	6
30.2841	-148.977	7
30.2841	-143.977	5
30.2841	-138.977	10
30.2841	-133.977	42
30.2841	-128.977	66
30.2841	-123.977	55
30.2841	-118.977	226
30.2841	-113.977	137
30.2841	-108.977	61
30.2841	-103.977	57
30.2841	-98.9773	3
30.2841	-93.9773	NaN
30.2841	-88.9773	NaN
30.2841	-83.9773	NaN
30.2841	-78.9773	NaN
30.2841	-73.9773	NaN
30.2841	-68.9773	NaN
30.2841	-63.9773	NaN
30.2841	-58.9773	NaN
30.2841	-53.9773	NaN
30.2841	-48.9773	NaN
30.2841	-43.9773	NaN
30.2841	-38.9773	NaN
30.2841	-33.9773	NaN
30.2841	-28.9773	NaN
30.2841	-23.9773	NaN

35.2841	-208.977	NaN
35.2841	-203.977	NaN
35.2841	-198.977	NaN
35.2841	-193.977	NaN
35.2841	-188.977	NaN
35.2841	-183.977	NaN
35.2841	-178.977	NaN
35.2841	-173.977	NaN
35.2841	-168.977	NaN
35.2841	-163.977	2
35.2841	-158.977	17
35.2841	-153.977	23
35.2841	-148.977	17
35.2841	-143.977	12
35.2841	-138.977	15
35.2841	-133.977	39
35.2841	-128.977	55
35.2841	-123.977	141
35.2841	-118.977	314
35.2841	-113.977	354
35.2841	-108.977	128
35.2841	-103.977	99
35.2841	-98.9773	11
35.2841	-93.9773	0
35.2841	-88.9773	NaN
35.2841	-83.9773	0
35.2841	-78.9773	NaN
35.2841	-73.9773	NaN
35.2841	-68.9773	NaN
35.2841	-63.9773	NaN
35.2841	-58.9773	1
35.2841	-53.9773	NaN
35.2841	-48.9773	NaN
35.2841	-43.9773	NaN
35.2841	-38.9773	NaN
35.2841	-33.9773	NaN
35.2841	-28.9773	NaN
35.2841	-23.9773	NaN

40.2841	-208.977	NaN
40.2841	-203.977	NaN
40.2841	-198.977	NaN
40.2841	-193.977	NaN
40.2841	-188.977	NaN
40.2841	-183.977	NaN
40.2841	-178.977	NaN
40.2841	-173.977	NaN
40.2841	-168.977	0
40.2841	-163.977	45
40.2841	-158.977	32
40.2841	-153.977	19
40.2841	-148.977	19
40.2841	-143.977	16
40.2841	-138.977	17
40.2841	-133.977	35
40.2841	-128.977	70
40.2841	-123.977	403
40.2841	-118.977	626
40.2841	-113.977	863
40.2841	-108.977	603
40.2841	-103.977	90
40.2841	-98.9773	25
40.2841	-93.9773	9
40.2841	-88.9773	0
40.2841	-83.9773	9
40.2841	-78.9773	NaN
40.2841	-73.9773	NaN
40.2841	-68.9773	NaN
40.2841	-63.9773	NaN
40.2841	-58.9773	2
40.2841	-53.9773	NaN
40.2841	-48.9773	NaN
40.2841	-43.9773	NaN
40.2841	-38.9773	NaN
40.2841	-33.9773	NaN
40.2841	-28.9773	NaN
40.2841	-23.9773	NaN

45.2841	-208.977	NaN
45.2841	-203.977	NaN
45.2841	-198.977	NaN
45.2841	-193.977	NaN
45.2841	-188.977	NaN
45.2841	-183.977	NaN
45.2841	-178.977	NaN
45.2841	-173.977	NaN
45.2841	-168.977	1
45.2841	-163.977	56
45.2841	-158.977	58
45.2841	-153.977	17
45.2841	-148.977	15
45.2841	-143.977	12
45.2841	-138.977	23
45.2841	-133.977	40
45.2841	-128.977	255
45.2841	-123.977	926
45.2841	-118.977	807
45.2841	-113.977	752
45.2841	-108.977	829
45.2841	-103.977	184
45.2841	-98.9773	41
45.2841	-93.9773	29
45.2841	-88.9773	2
45.2841	-83.9773	15
45.2841	-78.9773	1
45.2841	-73.9773	0
45.2841	-68.9773	NaN
45.2841	-63.9773	2
45.2841	-58.9773	5
45.2841	-53.9773	NaN
45.2841	-48.9773	NaN
45.2841	-43.9773	NaN
45.2841	-38.9773	NaN
45.2841	-33.9773	NaN
45.2841	-28.9773	NaN
45.2841	-23.9773	NaN

50.2841	-208.977	NaN
50.2841	-203.977	NaN
50.2841	-198.977	NaN
50.2841	-193.977	NaN
50.2841	-188.977	NaN
50.2841	-183.977	NaN
50.2841	-178.977	NaN
50.2841	-173.977	NaN
50.2841	-168.977	1
50.2841	-163.977	52
50.2841	-158.977	58
50.2841	-153.977	19
50.2841	-148.977	9
50.2841	-143.977	18
50.2841	-138.977	34
50.2841	-133.977	47
50.2841	-128.977	252
50.2841	-123.977	302
50.2841	-118.977	371
50.2841	-113.977	623
50.2841	-108.977	875
50.2841	-103.977	214
50.2841	-98.9773	39
50.2841	-93.9773	52
50.2841	-88.9773	19
50.2841	-83.9773	7
50.2841	-78.9773	8
50.2841	-73.9773	6
50.2841	-68.9773	3
50.2841	-63.9773	16
50.2841	-58.9773	9
50.2841	-53.9773	1
50.2841	-48.9773	NaN
50.2841	-43.9773	NaN
50.2841	-38.9773	NaN
50.2841	-33.9773	NaN
50.2841	-28.9773	NaN
50.2841	-23.9773	NaN

55.2841	-208.977	NaN
55.2841	-203.977	0
55.2841	-198.977	0
55.2841	-193.977	NaN
55.2841	-188.977	NaN
55.2841	-183.977	NaN
55.2841	-178.977	NaN
55.2841	-173.977	NaN
55.2841	-168.977	0
55.2841	-163.977	34
55.2841	-158.977	15
55.2841	-153.977	16
55.2841	-148.977	19
55.2841	-143.977	16
55.2841	-138.977	48
55.2841	-133.977	58
55.2841	-128.977	85
55.2841	-123.977	115
55.2841	-118.977	87
55.2841	-113.977	283
55.2841	-108.977	539
55.2841	-103.977	104
55.2841	-98.9773	44
55.2841	-93.9773	44
55.2841	-88.9773	21
55.2841	-83.9773	8
55.2841	-78.9773	10
55.2841	-73.9773	9
55.2841	-68.9773	14
55.2841	-63.9773	12
55.2841	-58.9773	13
55.2841	-53.9773	1
55.2841	-48.9773	NaN
55.2841	-43.9773	NaN
55.2841	-38.9773	NaN
55.2841	-33.9773	NaN
55.2841	-28.9773	NaN
55.2841	-23.9773	NaN

60.2841	-208.977	NaN
60.2841	-203.977	6
60.2841	-198.977	20
60.2841	-193.977	11
60.2841	-188.977	8
60.2841	-183.977	0
60.2841	-178.977	NaN
60.2841	-173.977	NaN
60.2841	-168.977	4
60.2841	-163.977	12
60.2841	-158.977	26
60.2841	-153.977	19
60.2841	-148.977	25
60.2841	-143.977	39
60.2841	-138.977	64
60.2841	-133.977	53
60.2841	-128.977	65
60.2841	-123.977	93
60.2841	-118.977	87
60.2841	-113.977	179
60.2841	-108.977	328
60.2841	-103.977	98
60.2841	-98.9773	132
60.2841	-93.9773	34
60.2841	-88.9773	34
60.2841	-83.9773	21
60.2841	-78.9773	12
60.2841	-73.9773	8
60.2841	-68.9773	12
60.2841	-63.9773	7
60.2841	-58.9773	8
60.2841	-53.9773	0
60.2841	-48.9773	NaN
60.2841	-43.9773	NaN
60.2841	-38.9773	NaN
60.2841	-33.9773	NaN
60.2841	-28.9773	NaN
60.2841	-23.9773	NaN

65.2841	-208.977	NaN
65.2841	-203.977	11
65.2841	-198.977	21
65.2841	-193.977	48
65.2841	-188.977	28
65.2841	-183.977	13
65.2841	-178.977	4
65.2841	-173.977	0
65.2841	-168.977	2
65.2841	-163.977	20
65.2841	-158.977	28
65.2841	-153.977	26
65.2841	-148.977	28
65.2841	-143.977	29
65.2841	-138.977	25
65.2841	-133.977	26
65.2841	-128.977	33
65.2841	-123.977	38
65.2841	-118.977	47
65.2841	-113.977	63
65.2841	-108.977	127
65.2841	-103.977	91
65.2841	-98.9773	45
65.2841	-93.9773	36
65.2841	-88.9773	28
65.2841	-83.9773	24
65.2841	-78.9773	17
65.2841	-73.9773	13
65.2841	-68.9773	14
65.2841	-63.9773	12
65.2841	-58.9773	4
65.2841	-53.9773	1
65.2841	-48.9773	NaN
65.2841	-43.9773	0
65.2841	-38.9773	NaN
65.2841	-33.9773	NaN
65.2841	-28.9773	NaN
65.2841	-23.9773	NaN

70.2841	-208.977	NaN
70.2841	-203.977	6
70.2841	-198.977	14
70.2841	-193.977	16
70.2841	-188.977	13
70.2841	-183.977	31
70.2841	-178.977	27
70.2841	-173.977	8
70.2841	-168.977	14
70.2841	-163.977	35
70.2841	-158.977	32
70.2841	-153.977	19
70.2841	-148.977	29
70.2841	-143.977	36
70.2841	-138.977	34
70.2841	-133.977	29
70.2841	-128.977	31
70.2841	-123.977	48
70.2841	-118.977	34
70.2841	-113.977	27
70.2841	-108.977	33
70.2841	-103.977	48
70.2841	-98.9773	31
70.2841	-93.9773	33
70.2841	-88.9773	62
70.2841	-83.9773	27
70.2841	-78.9773	5
70.2841	-73.9773	10
70.2841	-68.9773	13
70.2841	-63.9773	12
70.2841	-58.9773	28
70.2841	-53.9773	0
70.2841	-48.9773	NaN
70.2841	-43.9773	0
70.2841	-38.9773	NaN
70.2841	-33.9773	NaN
70.2841	-28.9773	NaN
70.2841	-23.9773	NaN

75.2841	-208.977	NaN
75.2841	-203.977	5
75.2841	-198.977	11
75.2841	-193.977	11
75.2841	-188.977	17
75.2841	-183.977	23
75.2841	-178.977	30
75.2841	-173.977	34
75.2841	-168.977	52
75.2841	-163.977	31
75.2841	-158.977	36
75.2841	-153.977	56
75.2841	-148.977	67
75.2841	-143.977	185
75.2841	-138.977	52
75.2841	-133.977	40
75.2841	-128.977	49
75.2841	-123.977	41
75.2841	-118.977	25
75.2841	-113.977	22
75.2841	-108.977	32
75.2841	-103.977	42
75.2841	-98.9773	44
75.2841	-93.9773	26
75.2841	-88.9773	19
75.2841	-83.9773	16
75.2841	-78.9773	13
75.2841	-73.9773	14
75.2841	-68.9773	40
75.2841	-63.9773	12
75.2841	-58.9773	5
75.2841	-53.9773	NaN
75.2841	-48.9773	NaN
75.2841	-43.9773	NaN
75.2841	-38.9773	NaN
75.2841	-33.9773	0
75.2841	-28.9773	1
75.2841	-23.9773	0

80.2841	-208.977	NaN
80.2841	-203.977	2
80.2841	-198.977	9
80.2841	-193.977	17
80.2841	-188.977	24
80.2841	-183.977	15
80.2841	-178.977	16
80.2841	-173.977	28
80.2841	-168.977	87
80.2841	-163.977	56
80.2841	-158.977	193
80.2841	-153.977	100
80.2841	-148.977	95
80.2841	-143.977	184
80.2841	-138.977	85
80.2841	-133.977	52
80.2841	-128.977	34
80.2841	-123.977	33
80.2841	-118.977	25
80.2841	-113.977	19
80.2841	-108.977	28
80.2841	-103.977	37
80.2841	-98.9773	87
80.2841	-93.9773	67
80.2841	-88.9773	28
80.2841	-83.9773	9
80.2841	-78.9773	17
80.2841	-73.9773	7
80.2841	-68.9773	12
80.2841	-63.9773	5
80.2841	-58.9773	9
80.2841	-53.9773	1
80.2841	-48.9773	NaN
80.2841	-43.9773	0
80.2841	-38.9773	0
80.2841	-33.9773	3
80.2841	-28.9773	0
80.2841	-23.9773	0

85.2841	-208.977	NaN
85.2841	-203.977	1
85.2841	-198.977	8
85.2841	-193.977	16
85.2841	-188.977	14
85.2841	-183.977	19
85.2841	-178.977	18
85.2841	-173.977	44
85.2841	-168.977	34
85.2841	-163.977	62
85.2841	-158.977	102
85.2841	-153.977	49
85.2841	-148.977	104
85.2841	-143.977	326
85.2841	-138.977	104
85.2841	-133.977	36
85.2841	-128.977	28
85.2841	-123.977	31
85.2841	-118.977	22
85.2841	-113.977	15
85.2841	-108.977	27
85.2841	-103.977	39
85.2841	-98.9773	81
85.2841	-93.9773	68
85.2841	-88.9773	31
85.2841	-83.9773	11
85.2841	-78.9773	2
85.2841	-73.9773	32
85.2841	-68.9773	68
85.2841	-63.9773	14
85.2841	-58.9773	33
85.2841	-53.9773	2
85.2841	-48.9773	0
85.2841	-43.9773	1
85.2841	-38.9773	0
85.2841	-33.9773	0
85.2841	-28.9773	1
85.2841	-23.9773	NaN

90.2841	-208.977	NaN
90.2841	-203.977	0
90.2841	-198.977	34
90.2841	-193.977	22
90.2841	-188.977	21
90.2841	-183.977	29
90.2841	-178.977	46
90.2841	-173.977	56
90.2841	-168.977	50
90.2841	-163.977	56
90.2841	-158.977	66
90.2841	-153.977	29
90.2841	-148.977	52
90.2841	-143.977	140
90.2841	-138.977	37
90.2841	-133.977	46
90.2841	-128.977	30
90.2841	-123.977	26
90.2841	-118.977	7
90.2841	-113.977	4
90.2841	-108.977	24
90.2841	-103.977	17
90.2841	-98.9773	39
90.2841	-93.9773	34
90.2841	-88.9773	23
90.2841	-83.9773	6
90.2841	-78.9773	9
90.2841	-73.9773	44
90.2841	-68.9773	40
90.2841	-63.9773	4
90.2841	-58.9773	5
90.2841	-53.9773	6
90.2841	-48.9773	1
90.2841	-43.9773	5
90.2841	-38.9773	1
90.2841	-33.9773	1
90.2841	-28.9773	2
90.2841	-23.9773	NaN

95.2841	-208.977	NaN
95.2841	-203.977	1
95.2841	-198.977	20
95.2841	-193.977	11
95.2841	-188.977	13
95.2841	-183.977	37
95.2841	-178.977	40
95.2841	-173.977	139
95.2841	-168.977	71
95.2841	-163.977	49
95.2841	-158.977	30
95.2841	-153.977	16
95.2841	-148.977	47
95.2841	-143.977	56
95.2841	-138.977	32
95.2841	-133.977	35
95.2841	-128.977	16
95.2841	-123.977	16
95.2841	-118.977	10
95.2841	-113.977	11
95.2841	-108.977	11
95.2841	-103.977	21
95.2841	-98.9773	33
95.2841	-93.9773	22
95.2841	-88.9773	27
95.2841	-83.9773	7
95.2841	-78.9773	10
95.2841	-73.9773	7
95.2841	-68.9773	10
95.2841	-63.9773	8
95.2841	-58.9773	5
95.2841	-53.9773	3
95.2841	-48.9773	7
95.2841	-43.9773	6
95.2841	-38.9773	5
95.2841	-33.9773	3
95.2841	-28.9773	1
95.2841	-23.9773	NaN

100.284	-208.977	NaN
100.284	-203.977	0
100.284	-198.977	18
100.284	-193.977	5
100.284	-188.977	9
100.284	-183.977	14
100.284	-178.977	58
100.284	-173.977	126
100.284	-168.977	59
100.284	-163.977	33
100.284	-158.977	19
100.284	-153.977	25
100.284	-148.977	22
100.284	-143.977	20
100.284	-138.977	25
100.284	-133.977	14
100.284	-128.977	12
100.284	-123.977	10
100.284	-118.977	8
100.284	-113.977	32
100.284	-108.977	15
100.284	-103.977	14
100.284	-98.9773	18
100.284	-93.9773	17
100.284	-88.9773	22
100.284	-83.9773	19
100.284	-78.9773	9
100.284	-73.9773	9
100.284	-68.9773	8
100.284	-63.9773	7
100.284	-58.9773	11
100.284	-53.9773	5
100.284	-48.9773	7
100.284	-43.9773	10
100.284	-38.9773	7
100.284	-33.9773	4
100.284	-28.9773	3
100.284	-23.9773	NaN

105.284	-208.977	NaN
105.284	-203.977	2
105.284	-198.977	22
105.284	-193.977	8
105.284	-188.977	15
105.284	-183.977	26
105.284	-178.977	55
105.284	-173.977	51
105.284	-168.977	25
105.284	-163.977	24
105.284	-158.977	18
105.284	-153.977	12
105.284	-148.977	9
105.284	-143.977	13
105.284	-138.977	18
105.284	-133.977	21
105.284	-128.977	10
105.284	-123.977	5
105.284	-118.977	16
105.284	-113.977	77
105.284	-108.977	19
105.284	-103.977	12
105.284	-98.9773	15
105.284	-93.9773	26
105.284	-88.9773	34
105.284	-83.9773	38
105.284	-78.9773	5
105.284	-73.9773	4
105.284	-68.9773	6
105.284	-63.9773	12
105.284	-58.9773	10
105.284	-53.9773	10
105.284	-48.9773	5
105.284	-43.9773	2
105.284	-38.9773	2
105.284	-33.9773	2
105.284	-28.9773	16
105.284	-23.9773	NaN

110.284	-208.977	NaN
110.284	-203.977	3
110.284	-198.977	11
110.284	-193.977	6
110.284	-188.977	13
110.284	-183.977	13
110.284	-178.977	41
110.284	-173.977	30
110.284	-168.977	19
110.284	-163.977	11
110.284	-158.977	13
110.284	-153.977	6
110.284	-148.977	9
110.284	-143.977	7
110.284	-138.977	15
110.284	-133.977	9
110.284	-128.977	12
110.284	-123.977	13
110.284	-118.977	15
110.284	-113.977	15
110.284	-108.977	15
110.284	-103.977	14
110.284	-98.9773	9
110.284	-93.9773	34
110.284	-88.9773	50
110.284	-83.9773	28
110.284	-78.9773	6
110.284	-73.9773	8
110.284	-68.9773	4
110.284	-63.9773	14
110.284	-58.9773	52
110.284	-53.9773	13
110.284	-48.9773	6
110.284	-43.9773	8
110.284	-38.9773	5
110.284	-33.9773	4
110.284	-28.9773	0
110.284	-23.9773	NaN

115.284	-208.977	NaN
115.284	-203.977	4
115.284	-198.977	11
115.284	-193.977	7
115.284	-188.977	6
115.284	-183.977	38
115.284	-178.977	23
115.284	-173.977	19
115.284	-168.977	12
115.284	-163.977	10
115.284	-158.977	9
115.284	-153.977	13
115.284	-148.977	33
115.284	-143.977	10
115.284	-138.977	8
115.284	-133.977	13
115.284	-128.977	18
115.284	-123.977	6
115.284	-118.977	8
115.284	-113.977	12
115.284	-108.977	24
115.284	-103.977	13
115.284	-98.9773	17
115.284	-93.9773	19
115.284	-88.9773	43
115.284	-83.9773	21
115.284	-78.9773	9
115.284	-73.9773	5
115.284	-68.9773	8
115.284	-63.9773	80
115.284	-58.9773	119
115.284	-53.9773	12
115.284	-48.9773	23
115.284	-43.9773	9
115.284	-38.9773	5
115.284	-33.9773	13
115.284	-28.9773	1
115.284	-23.9773	NaN

120.284	-208.977	4
120.284	-203.977	8
120.284	-198.977	9
120.284	-193.977	15
120.284	-188.977	15
120.284	-183.977	16
120.284	-178.977	11
120.284	-173.977	14
120.284	-168.977	11
120.284	-163.977	7
120.284	-158.977	11
120.284	-153.977	8
120.284	-148.977	12
120.284	-143.977	22
120.284	-138.977	8
120.284	-133.977	6
120.284	-128.977	9
120.284	-123.977	9
120.284	-118.977	7
120.284	-113.977	5
120.284	-108.977	23
120.284	-103.977	8
120.284	-98.9773	9
120.284	-93.9773	19
120.284	-88.9773	32
120.284	-83.9773	12
120.284	-78.9773	5
120.284	-73.9773	3
120.284	-68.9773	14
120.284	-63.9773	81
120.284	-58.9773	116
120.284	-53.9773	20
120.284	-48.9773	9
120.284	-43.9773	29
120.284	-38.9773	12
120.284	-33.9773	2
120.284	-28.9773	NaN
120.284	-23.9773	NaN

125.284	-208.977	5
125.284	-203.977	6
125.284	-198.977	10
125.284	-193.977	3
125.284	-188.977	8
125.284	-183.977	10
125.284	-178.977	11
125.284	-173.977	14
125.284	-168.977	6
125.284	-163.977	14
125.284	-158.977	12
125.284	-153.977	8
125.284	-148.977	11
125.284	-143.977	14
125.284	-138.977	7
125.284	-133.977	11
125.284	-128.977	8
125.284	-123.977	8
125.284	-118.977	10
125.284	-113.977	3
125.284	-108.977	12
125.284	-103.977	10
125.284	-98.9773	15
125.284	-93.9773	25
125.284	-88.9773	21
125.284	-83.9773	7
125.284	-78.9773	7
125.284	-73.9773	3
125.284	-68.9773	15
125.284	-63.9773	38
125.284	-58.9773	16
125.284	-53.9773	16
125.284	-48.9773	10
125.284	-43.9773	3
125.284	-38.9773	0
125.284	-33.9773	NaN
125.284	-28.9773	NaN
125.284	-23.9773	NaN

130.284	-208.977	1
130.284	-203.977	3
130.284	-198.977	14
130.284	-193.977	6
130.284	-188.977	11
130.284	-183.977	15
130.284	-178.977	3
130.284	-173.977	12
130.284	-168.977	8
130.284	-163.977	13
130.284	-158.977	4
130.284	-153.977	7
130.284	-148.977	6
130.284	-143.977	7
130.284	-138.977	4
130.284	-133.977	8
130.284	-128.977	15
130.284	-123.977	14
130.284	-118.977	7
130.284	-113.977	10
130.284	-108.977	5
130.284	-103.977	13
130.284	-98.9773	13
130.284	-93.9773	32
130.284	-88.9773	45
130.284	-83.9773	11
130.284	-78.9773	6
130.284	-73.9773	8
130.284	-68.9773	6
130.284	-63.9773	9
130.284	-58.9773	10
130.284	-53.9773	11
130.284	-48.9773	7
130.284	-43.9773	7
130.284	-38.9773	2
130.284	-33.9773	NaN
130.284	-28.9773	NaN
130.284	-23.9773	NaN

135.284	-208.977	NaN
135.284	-203.977	6
135.284	-198.977	5
135.284	-193.977	4
135.284	-188.977	14
135.284	-183.977	25
135.284	-178.977	12
135.284	-173.977	3
135.284	-168.977	3
135.284	-163.977	8
135.284	-158.977	12
135.284	-153.977	6
135.284	-148.977	11
135.284	-143.977	10
135.284	-138.977	7
135.284	-133.977	4
135.284	-128.977	14
135.284	-123.977	6
135.284	-118.977	11
135.284	-113.977	8
135.284	-108.977	8
135.284	-103.977	16
135.284	-98.9773	5
135.284	-93.9773	16
135.284	-88.9773	26
135.284	-83.9773	12
135.284	-78.9773	8
135.284	-73.9773	2
135.284	-68.9773	5
135.284	-63.9773	2
135.284	-58.9773	7
135.284	-53.9773	36
135.284	-48.9773	11
135.284	-43.9773	7
135.284	-38.9773	0
135.284	-33.9773	NaN
135.284	-28.9773	NaN
135.284	-23.9773	NaN

140.284	-208.977	0
140.284	-203.977	7
140.284	-198.977	8
140.284	-193.977	6
140.284	-188.977	13
140.284	-183.977	49
140.284	-178.977	13
140.284	-173.977	5
140.284	-168.977	8
140.284	-163.977	8
140.284	-158.977	86
140.284	-153.977	34
140.284	-148.977	16
140.284	-143.977	9
140.284	-138.977	14
140.284	-133.977	6
140.284	-128.977	8
140.284	-123.977	21
140.284	-118.977	22
140.284	-113.977	7
140.284	-108.977	8
140.284	-103.977	10
140.284	-98.9773	6
140.284	-93.9773	10
140.284	-88.9773	14
140.284	-83.9773	4
140.284	-78.9773	3
140.284	-73.9773	2
140.284	-68.9773	1
140.284	-63.9773	1
140.284	-58.9773	3
140.284	-53.9773	4
140.284	-48.9773	3
140.284	-43.9773	8
140.284	-38.9773	0
140.284	-33.9773	NaN
140.284	-28.9773	NaN
140.284	-23.9773	NaN

145.284	-208.977	0
145.284	-203.977	2
145.284	-198.977	7
145.284	-193.977	11
145.284	-188.977	37
145.284	-183.977	17
145.284	-178.977	9
145.284	-173.977	4
145.284	-168.977	6
145.284	-163.977	12
145.284	-158.977	70
145.284	-153.977	16
145.284	-148.977	11
145.284	-143.977	8
145.284	-138.977	9
145.284	-133.977	7
145.284	-128.977	7
145.284	-123.977	16
145.284	-118.977	7
145.284	-113.977	8
145.284	-108.977	8
145.284	-103.977	10
145.284	-98.9773	12
145.284	-93.9773	5
145.284	-88.9773	8
145.284	-83.9773	2
145.284	-78.9773	2
145.284	-73.9773	3
145.284	-68.9773	5
145.284	-63.9773	2
145.284	-58.9773	3
145.284	-53.9773	0
145.284	-48.9773	2
145.284	-43.9773	0
145.284	-38.9773	5
145.284	-33.9773	NaN
145.284	-28.9773	NaN
145.284	-23.9773	NaN

150.284	-208.977	0
150.284	-203.977	8
150.284	-198.977	6
150.284	-193.977	15
150.284	-188.977	48
150.284	-183.977	10
150.284	-178.977	12
150.284	-173.977	22
150.284	-168.977	8
150.284	-163.977	7
150.284	-158.977	15
150.284	-153.977	11
150.284	-148.977	6
150.284	-143.977	8
150.284	-138.977	2
150.284	-133.977	11
150.284	-128.977	3
150.284	-123.977	14
150.284	-118.977	10
150.284	-113.977	12
150.284	-108.977	4
150.284	-103.977	7
150.284	-98.9773	5
150.284	-93.9773	7
150.284	-88.9773	7
150.284	-83.9773	2
150.284	-78.9773	2
150.284	-73.9773	3
150.284	-68.9773	1
150.284	-63.9773	5
150.284	-58.9773	11
150.284	-53.9773	4
150.284	-48.9773	0
150.284	-43.9773	NaN
150.284	-38.9773	0
150.284	-33.9773	NaN
150.284	-28.9773	NaN
150.284	-23.9773	NaN

155.284	-208.977	NaN
155.284	-203.977	3
155.284	-198.977	6
155.284	-193.977	20
155.284	-188.977	170
155.284	-183.977	16
155.284	-178.977	16
155.284	-173.977	10
155.284	-168.977	4
155.284	-163.977	5
155.284	-158.977	14
155.284	-153.977	9
155.284	-148.977	15
155.284	-143.977	12
155.284	-138.977	9
155.284	-133.977	4
155.284	-128.977	3
155.284	-123.977	23
155.284	-118.977	3
155.284	-113.977	4
155.284	-108.977	3
155.284	-103.977	10
155.284	-98.9773	10
155.284	-93.9773	26
155.284	-88.9773	4
155.284	-83.9773	5
155.284	-78.9773	1
155.284	-73.9773	4
155.284	-68.9773	6
155.284	-63.9773	3
155.284	-58.9773	5
155.284	-53.9773	2
155.284	-48.9773	0
155.284	-43.9773	0
155.284	-38.9773	NaN
155.284	-33.9773	NaN
155.284	-28.9773	NaN
155.284	-23.9773	NaN

160.284	-208.977	NaN
160.284	-203.977	3
160.284	-198.977	7
160.284	-193.977	20
160.284	-188.977	25
160.284	-183.977	9
160.284	-178.977	10
160.284	-173.977	7
160.284	-168.977	4
160.284	-163.977	6
160.284	-158.977	12
160.284	-153.977	3
160.284	-148.977	3
160.284	-143.977	12
160.284	-138.977	7
160.284	-133.977	6
160.284	-128.977	5
160.284	-123.977	6
160.284	-118.977	8
160.284	-113.977	8
160.284	-108.977	9
160.284	-103.977	7
160.284	-98.9773	7
160.284	-93.9773	18
160.284	-88.9773	3
160.284	-83.9773	0
160.284	-78.9773	3
160.284	-73.9773	2
160.284	-68.9773	4
160.284	-63.9773	0
160.284	-58.9773	2
160.284	-53.9773	3
160.284	-48.9773	4
160.284	-43.9773	1
160.284	-38.9773	NaN
160.284	-33.9773	NaN
160.284	-28.9773	NaN
160.284	-23.9773	NaN

165.284	-208.977	NaN
165.284	-203.977	1
165.284	-198.977	9
165.284	-193.977	14
165.284	-188.977	6
165.284	-183.977	9
165.284	-178.977	8
165.284	-173.977	4
165.284	-168.977	12
165.284	-163.977	6
165.284	-158.977	4
165.284	-153.977	3
165.284	-148.977	2
165.284	-143.977	9
165.284	-138.977	21
165.284	-133.977	9
165.284	-128.977	5
165.284	-123.977	19
165.284	-118.977	12
165.284	-113.977	7
165.284	-108.977	40
165.284	-103.977	9
165.284	-98.9773	1
165.284	-93.9773	5
165.284	-88.9773	5
165.284	-83.9773	4
165.284	-78.9773	3
165.284	-73.9773	2
165.284	-68.9773	2
165.284	-63.9773	2
165.284	-58.9773	1
165.284	-53.9773	1
165.284	-48.9773	4
165.284	-43.9773	4
165.284	-38.9773	NaN
165.284	-33.9773	NaN
165.284	-28.9773	NaN
165.284	-23.9773	NaN

170.284	-208.977	NaN
170.284	-203.977	0
170.284	-198.977	5
170.284	-193.977	8
170.284	-188.977	6
170.284	-183.977	9
170.284	-178.977	11
170.284	-173.977	5
170.284	-168.977	22
170.284	-163.977	8
170.284	-158.977	6
170.284	-153.977	8
170.284	-148.977	6
170.284	-143.977	3
170.284	-138.977	6
170.284	-133.977	15
170.284	-128.977	5
170.284	-123.977	18
170.284	-118.977	14
170.284	-113.977	24
170.284	-108.977	8
170.284	-103.977	15
170.284	-98.9773	6
170.284	-93.9773	4
170.284	-88.9773	4
170.284	-83.9773	4
170.284	-78.9773	4
170.284	-73.9773	3
170.284	-68.9773	4
170.284	-63.9773	4
170.284	-58.9773	4
170.284	-53.9773	3
170.284	-48.9773	10
170.284	-43.9773	20
170.284	-38.9773	NaN
170.284	-33.9773	NaN
170.284	-28.9773	NaN
170.284	-23.9773	NaN

175.284	-208.977	NaN
175.284	-203.977	0
175.284	-198.977	6
175.284	-193.977	6
175.284	-188.977	6
175.284	-183.977	7
175.284	-178.977	2
175.284	-173.977	3
175.284	-168.977	6
175.284	-163.977	2
175.284	-158.977	4
175.284	-153.977	0
175.284	-148.977	3
175.284	-143.977	0
175.284	-138.977	7
175.284	-133.977	10
175.284	-128.977	20
175.284	-123.977	14
175.284	-118.977	4
175.284	-113.977	87
175.284	-108.977	8
175.284	-103.977	8
175.284	-98.9773	7
175.284	-93.9773	5
175.284	-88.9773	7
175.284	-83.9773	9
175.284	-78.9773	4
175.284	-73.9773	2
175.284	-68.9773	2
175.284	-63.9773	1
175.284	-58.9773	2
175.284	-53.9773	1
175.284	-48.9773	2
175.284	-43.9773	4
175.284	-38.9773	0
175.284	-33.9773	NaN
175.284	-28.9773	NaN
175.284	-23.9773	NaN

180.284	-208.977	NaN
180.284	-203.977	0
180.284	-198.977	2
180.284	-193.977	9
180.284	-188.977	6
180.284	-183.977	9
180.284	-178.977	4
180.284	-173.977	8
180.284	-168.977	4
180.284	-163.977	2
180.284	-158.977	0
180.284	-153.977	0
180.284	-148.977	0
180.284	-143.977	NaN
180.284	-138.977	0
180.284	-133.977	14
180.284	-128.977	27
180.284	-123.977	13
180.284	-118.977	4
180.284	-113.977	6
180.284	-108.977	6
180.284	-103.977	6
180.284	-98.9773	5
180.284	-93.9773	0
180.284	-88.9773	10
180.284	-83.9773	2
180.284	-78.9773	4
180.284	-73.9773	5
180.284	-68.9773	2
180.284	-63.9773	0
180.284	-58.9773	6
180.284	-53.9773	1
180.284	-48.9773	2
180.284	-43.9773	0
180.284	-38.9773	3
180.284	-33.9773	NaN
180.284	-28.9773	NaN
180.284	-23.9773	NaN

185.284	-208.977	0
185.284	-203.977	2
185.284	-198.977	7
185.284	-193.977	3
185.284	-188.977	6
185.284	-183.977	3
185.284	-178.977	6
185.284	-173.977	5
185.284	-168.977	3
185.284	-163.977	4
185.284	-158.977	0
185.284	-153.977	NaN
185.284	-148.977	NaN
185.284	-143.977	NaN
185.284	-138.977	NaN
185.284	-133.977	8
185.284	-128.977	13
185.284	-123.977	34
185.284	-118.977	4
185.284	-113.977	16
185.284	-108.977	3
185.284	-103.977	4
185.284	-98.9773	4
185.284	-93.9773	6
185.284	-88.9773	5
185.284	-83.9773	3
185.284	-78.9773	2
185.284	-73.9773	0
185.284	-68.9773	2
185.284	-63.9773	1
185.284	-58.9773	1
185.284	-53.9773	2
185.284	-48.9773	4
185.284	-43.9773	1
185.284	-38.9773	0
185.284	-33.9773	NaN
185.284	-28.9773	NaN
185.284	-23.9773	NaN

190.284	-208.977	0
190.284	-203.977	2
190.284	-198.977	1
190.284	-193.977	0
190.284	-188.977	0
190.284	-183.977	3
190.284	-178.977	5
190.284	-173.977	11
190.284	-168.977	5
190.284	-163.977	1
190.284	-158.977	0
190.284	-153.977	NaN
190.284	-148.977	NaN
190.284	-143.977	NaN
190.284	-138.977	NaN
190.284	-133.977	7
190.284	-128.977	10
190.284	-123.977	25
190.284	-118.977	10
190.284	-113.977	4
190.284	-108.977	4
190.284	-103.977	2
190.284	-98.9773	6
190.284	-93.9773	3
190.284	-88.9773	26
190.284	-83.9773	6
190.284	-78.9773	5
190.284	-73.9773	3
190.284	-68.9773	2
190.284	-63.9773	1
190.284	-58.9773	2
190.284	-53.9773	0
190.284	-48.9773	3
190.284	-43.9773	16
190.284	-38.9773	2
190.284	-33.9773	0
190.284	-28.9773	NaN
190.284	-23.9773	NaN

195.284	-208.977	NaN
195.284	-203.977	NaN
195.284	-198.977	NaN
195.284	-193.977	NaN
195.284	-188.977	0
195.284	-183.977	5
195.284	-178.977	6
195.284	-173.977	5
195.284	-168.977	3
195.284	-163.977	0
195.284	-158.977	NaN
195.284	-153.977	NaN
195.284	-148.977	NaN
195.284	-143.977	NaN
195.284	-138.977	NaN
195.284	-133.977	2
195.284	-128.977	10
195.284	-123.977	9
195.284	-118.977	11
195.284	-113.977	5
195.284	-108.977	4
195.284	-103.977	0
195.284	-98.9773	4
195.284	-93.9773	0
195.284	-88.9773	51
195.284	-83.9773	124
195.284	-78.9773	1
195.284	-73.9773	6
195.284	-68.9773	1
195.284	-63.9773	1
195.284	-58.9773	16
195.284	-53.9773	3
195.284	-48.9773	1
195.284	-43.9773	1
195.284	-38.9773	2
195.284	-33.9773	0
195.284	-28.9773	NaN
195.284	-23.9773	NaN

200.284	-208.977	NaN
200.284	-203.977	NaN
200.284	-198.977	NaN
200.284	-193.977	NaN
200.284	-188.977	NaN
200.284	-183.977	1
200.284	-178.977	11
200.284	-173.977	6
200.284	-168.977	0
200.284	-163.977	NaN
200.284	-158.977	NaN
200.284	-153.977	NaN
200.284	-148.977	NaN
200.284	-143.977	NaN
200.284	-138.977	NaN
200.284	-133.977	0
200.284	-128.977	2
200.284	-123.977	6
200.284	-118.977	11
200.284	-113.977	11
200.284	-108.977	5
200.284	-103.977	4
200.284	-98.9773	1
200.284	-93.9773	4
200.284	-88.9773	71
200.284	-83.9773	147
200.284	-78.9773	2
200.284	-73.9773	4
200.284	-68.9773	5
200.284	-63.9773	1
200.284	-58.9773	3
200.284	-53.9773	4
200.284	-48.9773	8
200.284	-43.9773	1
200.284	-38.9773	4
200.284	-33.9773	1
200.284	-28.9773	NaN
200.284	-23.9773	NaN

205.284	-208.977	NaN
205.284	-203.977	NaN
205.284	-198.977	NaN
205.284	-193.977	NaN
205.284	-188.977	NaN
205.284	-183.977	NaN
205.284	-178.977	3
205.284	-173.977	6
205.284	-168.977	0
205.284	-163.977	NaN
205.284	-158.977	NaN
205.284	-153.977	NaN
205.284	-148.977	NaN
205.284	-143.977	NaN
205.284	-138.977	NaN
205.284	-133.977	NaN
205.284	-128.977	0
205.284	-123.977	5
205.284	-118.977	28
205.284	-113.977	8
205.284	-108.977	4
205.284	-103.977	0
205.284	-98.9773	0
205.284	-93.9773	2
205.284	-88.9773	56
205.284	-83.9773	48
205.284	-78.9773	3
205.284	-73.9773	4
205.284	-68.9773	2
205.284	-63.9773	3
205.284	-58.9773	1
205.284	-53.9773	4
205.284	-48.9773	1
205.284	-43.9773	0
205.284	-38.9773	0
205.284	-33.9773	0
205.284	-28.9773	NaN
205.284	-23.9773	NaN

210.284	-208.977	NaN
210.284	-203.977	NaN
210.284	-198.977	NaN
210.284	-193.977	NaN
210.284	-188.977	NaN
210.284	-183.977	NaN
210.284	-178.977	1
210.284	-173.977	1
210.284	-168.977	NaN
210.284	-163.977	NaN
210.284	-158.977	NaN
210.284	-153.977	NaN
210.284	-148.977	NaN
210.284	-143.977	NaN
210.284	-138.977	NaN
210.284	-133.977	NaN
210.284	-128.977	0
210.284	-123.977	10
210.284	-118.977	42
210.284	-113.977	9
210.284	-108.977	5
210.284	-103.977	4
210.284	-98.9773	7
210.284	-93.9773	1
210.284	-88.9773	6
210.284	-83.9773	3
210.284	-78.9773	1
210.284	-73.9773	3
210.284	-68.9773	2
210.284	-63.9773	2
210.284	-58.9773	1
210.284	-53.9773	2
210.284	-48.9773	4
210.284	-43.9773	0
210.284	-38.9773	0
210.284	-33.9773	NaN
210.284	-28.9773	NaN
210.284	-23.9773	NaN

215.284	-208.977	NaN
215.284	-203.977	NaN
215.284	-198.977	NaN
215.284	-193.977	NaN
215.284	-188.977	NaN
215.284	-183.977	NaN
215.284	-178.977	NaN
215.284	-173.977	NaN
215.284	-168.977	NaN
215.284	-163.977	NaN
215.284	-158.977	NaN
215.284	-153.977	NaN
215.284	-148.977	NaN
215.284	-143.977	NaN
215.284	-138.977	NaN
215.284	-133.977	NaN
215.284	-128.977	0
215.284	-123.977	3
215.284	-118.977	7
215.284	-113.977	5
215.284	-108.977	1
215.284	-103.977	5
215.284	-98.9773	5
215.284	-93.9773	4
215.284	-88.9773	2
215.284	-83.9773	1
215.284	-78.9773	6
215.284	-73.9773	1
215.284	-68.9773	6
215.284	-63.9773	1
215.284	-58.9773	4
215.284	-53.9773	0
215.284	-48.9773	0
215.284	-43.9773	NaN
215.284	-38.9773	NaN
215.284	-33.9773	NaN
215.284	-28.9773	NaN
215.284	-23.9773	NaN

220.284	-208.977	NaN
220.284	-203.977	NaN
220.284	-198.977	NaN
220.284	-193.977	NaN
220.284	-188.977	NaN
220.284	-183.977	NaN
220.284	-178.977	NaN
220.284	-173.977	NaN
220.284	-168.977	NaN
220.284	-163.977	NaN
220.284	-158.977	NaN
220.284	-153.977	NaN
220.284	-148.977	NaN
220.284	-143.977	NaN
220.284	-138.977	NaN
220.284	-133.977	NaN
220.284	-128.977	NaN
220.284	-123.977	2
220.284	-118.977	6
220.284	-113.977	1
220.284	-108.977	5
220.284	-103.977	10
220.284	-98.9773	3
220.284	-93.9773	4
220.284	-88.9773	2
220.284	-83.9773	2
220.284	-78.9773	2
220.284	-73.9773	1
220.284	-68.9773	3
220.284	-63.9773	0
220.284	-58.9773	2
220.284	-53.9773	1
220.284	-48.9773	0
220.284	-43.9773	NaN
220.284	-38.9773	NaN
220.284	-33.9773	NaN
220.284	-28.9773	NaN
220.284	-23.9773	NaN

225.284	-208.977	NaN
225.284	-203.977	NaN
225.284	-198.977	NaN
225.284	-193.977	NaN
225.284	-188.977	NaN
225.284	-183.977	NaN
225.284	-178.977	NaN
225.284	-173.977	NaN
225.284	-168.977	NaN
225.284	-163.977	NaN
225.284	-158.977	NaN
225.284	-153.977	NaN
225.284	-148.977	NaN
225.284	-143.977	NaN
225.284	-138.977	NaN
225.284	-133.977	NaN
225.284	-128.977	NaN
225.284	-123.977	0
225.284	-118.977	1
225.284	-113.977	6
225.284	-108.977	4
225.284	-103.977	6
225.284	-98.9773	4
225.284	-93.9773	2
225.284	-88.9773	15
225.284	-83.9773	5
225.284	-78.9773	0
225.284	-73.9773	NaN
225.284	-68.9773	0
225.284	-63.9773	0
225.284	-58.9773	NaN
225.284	-53.9773	NaN
225.284	-48.9773	NaN
225.284	-43.9773	NaN
225.284	-38.9773	NaN
225.284	-33.9773	NaN
225.284	-28.9773	NaN
225.284	-23.9773	NaN

230.284	-208.977	NaN
230.284	-203.977	NaN
230.284	-198.977	NaN
230.284	-193.977	NaN
230.284	-188.977	NaN
230.284	-183.977	NaN
230.284	-178.977	NaN
230.284	-173.977	NaN
230.284	-168.977	NaN
230.284	-163.977	NaN
230.284	-158.977	NaN
230.284	-153.977	NaN
230.284	-148.977	NaN
230.284	-143.977	NaN
230.284	-138.977	NaN
230.284	-133.977	NaN
230.284	-128.977	0
230.284	-123.977	10
230.284	-118.977	8
230.284	-113.977	0
230.284	-108.977	1
230.284	-103.977	3
230.284	-98.9773	1
230.284	-93.9773	1
230.284	-88.9773	1
230.284	-83.9773	0
230.284	-78.9773	NaN
230.284	-73.9773	NaN
230.284	-68.9773	NaN
230.284	-63.9773	NaN
230.284	-58.9773	NaN
230.284	-53.9773	NaN
230.284	-48.9773	NaN
230.284	-43.9773	NaN
230.284	-38.9773	NaN
230.284	-33.9773	NaN
230.284	-28.9773	NaN
230.284	-23.9773	NaN

235.284	-208.977	NaN
235.284	-203.977	NaN
235.284	-198.977	NaN
235.284	-193.977	NaN
235.284	-188.977	NaN
235.284	-183.977	NaN
235.284	-178.977	NaN
235.284	-173.977	NaN
235.284	-168.977	NaN
235.284	-163.977	NaN
235.284	-158.977	NaN
235.284	-153.977	NaN
235.284	-148.977	NaN
235.284	-143.977	NaN
235.284	-138.977	NaN
235.284	-133.977	NaN
235.284	-128.977	NaN
235.284	-123.977	2
235.284	-118.977	11
235.284	-113.977	2
235.284	-108.977	2
235.284	-103.977	NaN
235.284	-98.9773	NaN
235.284	-93.9773	NaN
235.284	-88.9773	NaN
235.284	-83.9773	NaN
235.284	-78.9773	NaN
235.284	-73.9773	NaN
235.284	-68.9773	NaN
235.284	-63.9773	NaN
235.284	-58.9773	NaN
235.284	-53.9773	NaN
235.284	-48.9773	NaN
235.284	-43.9773	NaN
235.284	-38.9773	NaN
235.284	-33.9773	NaN
235.284	-28.9773	NaN
235.284	-23.9773	NaN

240.284	-208.977	NaN
240.284	-203.977	NaN
240.284	-198.977	NaN
240.284	-193.977	NaN
240.284	-188.977	NaN
240.284	-183.977	NaN
240.284	-178.977	NaN
240.284	-173.977	NaN
240.284	-168.977	NaN
240.284	-163.977	NaN
240.284	-158.977	NaN
240.284	-153.977	NaN
240.284	-148.977	NaN
240.284	-143.977	NaN
240.284	-138.977	NaN
240.284	-133.977	NaN
240.284	-128.977	NaN
240.284	-123.977	NaN
240.284	-118.977	0
240.284	-113.977	0
240.284	-108.977	NaN
240.284	-103.977	NaN
240.284	-98.9773	NaN
240.284	-93.9773	NaN
240.284	-88.9773	NaN
240.284	-83.9773	NaN
240.284	-78.9773	NaN
240.284	-73.9773	NaN
240.284	-68.9773	NaN
240.284	-63.9773	NaN
240.284	-58.9773	NaN
240.284	-53.9773	NaN
240.284	-48.9773	NaN
240.284	-43.9773	NaN
240.284	-38.9773	NaN
240.284	-33.9773	NaN
240.284	-28.9773	NaN
240.284	-23.9773	NaN



==> plots/heatMap-deu-step-22.dat <==
x	y	label
20.1037	-208.976	NaN
20.1037	-205.976	NaN
20.1037	-202.976	NaN
20.1037	-199.976	NaN
20.1037	-196.976	NaN
20.1037	-193.976	NaN
20.1037	-190.976	NaN
20.1037	-187.976	NaN
20.1037	-184.976	NaN
20.1037	-181.976	NaN
20.1037	-178.976	NaN
20.1037	-175.976	NaN
20.1037	-172.976	NaN
20.1037	-169.976	NaN
20.1037	-166.976	NaN
20.1037	-163.976	NaN
20.1037	-160.976	NaN
20.1037	-157.976	NaN
20.1037	-154.976	NaN
20.1037	-151.976	NaN
20.1037	-148.976	NaN
20.1037	-145.976	NaN
20.1037	-142.976	NaN
20.1037	-139.976	NaN
20.1037	-136.976	NaN
20.1037	-133.976	NaN
20.1037	-130.976	NaN
20.1037	-127.976	NaN
20.1037	-124.976	0
20.1037	-121.976	4
20.1037	-118.976	5
20.1037	-115.976	NaN
20.1037	-112.976	NaN
20.1037	-109.976	NaN
20.1037	-106.976	NaN
20.1037	-103.976	0
20.1037	-100.976	0
20.1037	-97.9764	NaN
20.1037	-94.9764	NaN
20.1037	-91.9764	NaN
20.1037	-88.9764	NaN
20.1037	-85.9764	NaN
20.1037	-82.9764	NaN
20.1037	-79.9764	NaN
20.1037	-76.9764	NaN
20.1037	-73.9764	NaN
20.1037	-70.9764	NaN
20.1037	-67.9764	NaN
20.1037	-64.9764	NaN
20.1037	-61.9764	NaN
20.1037	-58.9764	NaN
20.1037	-55.9764	NaN
20.1037	-52.9764	NaN
20.1037	-49.9764	NaN
20.1037	-46.9764	NaN
20.1037	-43.9764	NaN
20.1037	-40.9764	NaN
20.1037	-37.9764	NaN
20.1037	-34.9764	NaN
20.1037	-31.9764	NaN
20.1037	-28.9764	NaN
20.1037	-25.9764	NaN
20.1037	-22.9764	NaN

23.1037	-208.976	NaN
23.1037	-205.976	NaN
23.1037	-202.976	NaN
23.1037	-199.976	NaN
23.1037	-196.976	NaN
23.1037	-193.976	NaN
23.1037	-190.976	NaN
23.1037	-187.976	NaN
23.1037	-184.976	NaN
23.1037	-181.976	NaN
23.1037	-178.976	NaN
23.1037	-175.976	NaN
23.1037	-172.976	NaN
23.1037	-169.976	NaN
23.1037	-166.976	NaN
23.1037	-163.976	NaN
23.1037	-160.976	NaN
23.1037	-157.976	NaN
23.1037	-154.976	NaN
23.1037	-151.976	NaN
23.1037	-148.976	NaN
23.1037	-145.976	NaN
23.1037	-142.976	NaN
23.1037	-139.976	NaN
23.1037	-136.976	NaN
23.1037	-133.976	NaN
23.1037	-130.976	NaN
23.1037	-127.976	11
23.1037	-124.976	50
23.1037	-121.976	15
23.1037	-118.976	23
23.1037	-115.976	3
23.1037	-112.976	0
23.1037	-109.976	NaN
23.1037	-106.976	0
23.1037	-103.976	8
23.1037	-100.976	5
23.1037	-97.9764	0
23.1037	-94.9764	NaN
23.1037	-91.9764	NaN
23.1037	-88.9764	NaN
23.1037	-85.9764	NaN
23.1037	-82.9764	NaN
23.1037	-79.9764	NaN
23.1037	-76.9764	NaN
23.1037	-73.9764	NaN
23.1037	-70.9764	NaN
23.1037	-67.9764	NaN
23.1037	-64.9764	NaN
23.1037	-61.9764	NaN
23.1037	-58.9764	NaN
23.1037	-55.9764	NaN
23.1037	-52.9764	NaN
23.1037	-49.9764	NaN
23.1037	-46.9764	NaN
23.1037	-43.9764	NaN
23.1037	-40.9764	NaN
23.1037	-37.9764	NaN
23.1037	-34.9764	NaN
23.1037	-31.9764	NaN
23.1037	-28.9764	NaN
23.1037	-25.9764	NaN
23.1037	-22.9764	NaN

26.1037	-208.976	NaN
26.1037	-205.976	NaN
26.1037	-202.976	NaN
26.1037	-199.976	NaN
26.1037	-196.976	NaN
26.1037	-193.976	NaN
26.1037	-190.976	NaN
26.1037	-187.976	NaN
26.1037	-184.976	NaN
26.1037	-181.976	NaN
26.1037	-178.976	NaN
26.1037	-175.976	NaN
26.1037	-172.976	NaN
26.1037	-169.976	NaN
26.1037	-166.976	NaN
26.1037	-163.976	NaN
26.1037	-160.976	NaN
26.1037	-157.976	NaN
26.1037	-154.976	NaN
26.1037	-151.976	NaN
26.1037	-148.976	NaN
26.1037	-145.976	0
26.1037	-142.976	3
26.1037	-139.976	1
26.1037	-136.976	NaN
26.1037	-133.976	1
26.1037	-130.976	5
26.1037	-127.976	76
26.1037	-124.976	73
26.1037	-121.976	35
26.1037	-118.976	35
26.1037	-115.976	33
26.1037	-112.976	25
26.1037	-109.976	1
26.1037	-106.976	8
26.1037	-103.976	26
26.1037	-100.976	18
26.1037	-97.9764	0
26.1037	-94.9764	NaN
26.1037	-91.9764	NaN
26.1037	-88.9764	NaN
26.1037	-85.9764	NaN
26.1037	-82.9764	NaN
26.1037	-79.9764	NaN
26.1037	-76.9764	NaN
26.1037	-73.9764	NaN
26.1037	-70.9764	NaN
26.1037	-67.9764	NaN
26.1037	-64.9764	NaN
26.1037	-61.9764	NaN
26.1037	-58.9764	NaN
26.1037	-55.9764	NaN
26.1037	-52.9764	NaN
26.1037	-49.9764	NaN
26.1037	-46.9764	NaN
26.1037	-43.9764	NaN
26.1037	-40.9764	NaN
26.1037	-37.9764	NaN
26.1037	-34.9764	NaN
26.1037	-31.9764	NaN
26.1037	-28.9764	NaN
26.1037	-25.9764	NaN
26.1037	-22.9764	NaN

29.1037	-208.976	NaN
29.1037	-205.976	NaN
29.1037	-202.976	NaN
29.1037	-199.976	NaN
29.1037	-196.976	NaN
29.1037	-193.976	NaN
29.1037	-190.976	NaN
29.1037	-187.976	NaN
29.1037	-184.976	NaN
29.1037	-181.976	NaN
29.1037	-178.976	NaN
29.1037	-175.976	NaN
29.1037	-172.976	NaN
29.1037	-169.976	NaN
29.1037	-166.976	NaN
29.1037	-163.976	NaN
29.1037	-160.976	NaN
29.1037	-157.976	0
29.1037	-154.976	0
29.1037	-151.976	NaN
29.1037	-148.976	0
29.1037	-145.976	3
29.1037	-142.976	5
29.1037	-139.976	2
29.1037	-136.976	1
29.1037	-133.976	2
29.1037	-130.976	44
29.1037	-127.976	40
29.1037	-124.976	51
29.1037	-121.976	27
29.1037	-118.976	35
29.1037	-115.976	59
29.1037	-112.976	69
29.1037	-109.976	20
29.1037	-106.976	19
29.1037	-103.976	23
29.1037	-100.976	16
29.1037	-97.9764	NaN
29.1037	-94.9764	NaN
29.1037	-91.9764	NaN
29.1037	-88.9764	NaN
29.1037	-85.9764	NaN
29.1037	-82.9764	NaN
29.1037	-79.9764	NaN
29.1037	-76.9764	NaN
29.1037	-73.9764	NaN
29.1037	-70.9764	NaN
29.1037	-67.9764	NaN
29.1037	-64.9764	NaN
29.1037	-61.9764	NaN
29.1037	-58.9764	NaN
29.1037	-55.9764	NaN
29.1037	-52.9764	NaN
29.1037	-49.9764	NaN
29.1037	-46.9764	NaN
29.1037	-43.9764	NaN
29.1037	-40.9764	NaN
29.1037	-37.9764	NaN
29.1037	-34.9764	NaN
29.1037	-31.9764	NaN
29.1037	-28.9764	NaN
29.1037	-25.9764	NaN
29.1037	-22.9764	NaN

32.1037	-208.976	NaN
32.1037	-205.976	NaN
32.1037	-202.976	NaN
32.1037	-199.976	NaN
32.1037	-196.976	NaN
32.1037	-193.976	NaN
32.1037	-190.976	NaN
32.1037	-187.976	NaN
32.1037	-184.976	NaN
32.1037	-181.976	NaN
32.1037	-178.976	NaN
32.1037	-175.976	NaN
32.1037	-172.976	NaN
32.1037	-169.976	NaN
32.1037	-166.976	NaN
32.1037	-163.976	NaN
32.1037	-160.976	NaN
32.1037	-157.976	1
32.1037	-154.976	11
32.1037	-151.976	1
32.1037	-148.976	1
32.1037	-145.976	3
32.1037	-142.976	2
32.1037	-139.976	11
32.1037	-136.976	10
32.1037	-133.976	8
32.1037	-130.976	26
32.1037	-127.976	35
32.1037	-124.976	26
32.1037	-121.976	27
32.1037	-118.976	73
32.1037	-115.976	151
32.1037	-112.976	63
32.1037	-109.976	40
32.1037	-106.976	28
32.1037	-103.976	40
32.1037	-100.976	17
32.1037	-97.9764	NaN
32.1037	-94.9764	NaN
32.1037	-91.9764	NaN
32.1037	-88.9764	NaN
32.1037	-85.9764	NaN
32.1037	-82.9764	NaN
32.1037	-79.9764	NaN
32.1037	-76.9764	NaN
32.1037	-73.9764	NaN
32.1037	-70.9764	NaN
32.1037	-67.9764	NaN
32.1037	-64.9764	NaN
32.1037	-61.9764	NaN
32.1037	-58.9764	NaN
32.1037	-55.9764	NaN
32.1037	-52.9764	NaN
32.1037	-49.9764	NaN
32.1037	-46.9764	NaN
32.1037	-43.9764	NaN
32.1037	-40.9764	NaN
32.1037	-37.9764	NaN
32.1037	-34.9764	NaN
32.1037	-31.9764	NaN
32.1037	-28.9764	NaN
32.1037	-25.9764	NaN
32.1037	-22.9764	NaN

35.1037	-208.976	NaN
35.1037	-205.976	NaN
35.1037	-202.976	NaN
35.1037	-199.976	NaN
35.1037	-196.976	NaN
35.1037	-193.976	NaN
35.1037	-190.976	NaN
35.1037	-187.976	NaN
35.1037	-184.976	NaN
35.1037	-181.976	NaN
35.1037	-178.976	NaN
35.1037	-175.976	NaN
35.1037	-172.976	NaN
35.1037	-169.976	NaN
35.1037	-166.976	NaN
35.1037	-163.976	NaN
35.1037	-160.976	0
35.1037	-157.976	7
35.1037	-154.976	12
35.1037	-151.976	10
35.1037	-148.976	4
35.1037	-145.976	1
35.1037	-142.976	1
35.1037	-139.976	5
35.1037	-136.976	11
35.1037	-133.976	8
35.1037	-130.976	10
35.1037	-127.976	21
35.1037	-124.976	31
35.1037	-121.976	59
35.1037	-118.976	88
35.1037	-115.976	110
35.1037	-112.976	156
35.1037	-109.976	85
35.1037	-106.976	53
35.1037	-103.976	58
35.1037	-100.976	35
35.1037	-97.9764	2
35.1037	-94.9764	NaN
35.1037	-91.9764	NaN
35.1037	-88.9764	NaN
35.1037	-85.9764	NaN
35.1037	-82.9764	NaN
35.1037	-79.9764	NaN
35.1037	-76.9764	NaN
35.1037	-73.9764	NaN
35.1037	-70.9764	NaN
35.1037	-67.9764	NaN
35.1037	-64.9764	NaN
35.1037	-61.9764	NaN
35.1037	-58.9764	NaN
35.1037	-55.9764	NaN
35.1037	-52.9764	NaN
35.1037	-49.9764	NaN
35.1037	-46.9764	NaN
35.1037	-43.9764	NaN
35.1037	-40.9764	NaN
35.1037	-37.9764	NaN
35.1037	-34.9764	NaN
35.1037	-31.9764	NaN
35.1037	-28.9764	NaN
35.1037	-25.9764	NaN
35.1037	-22.9764	NaN

38.1037	-208.976	NaN
38.1037	-205.976	NaN
38.1037	-202.976	NaN
38.1037	-199.976	NaN
38.1037	-196.976	NaN
38.1037	-193.976	NaN
38.1037	-190.976	NaN
38.1037	-187.976	NaN
38.1037	-184.976	NaN
38.1037	-181.976	NaN
38.1037	-178.976	NaN
38.1037	-175.976	NaN
38.1037	-172.976	NaN
38.1037	-169.976	NaN
38.1037	-166.976	NaN
38.1037	-163.976	2
38.1037	-160.976	25
38.1037	-157.976	17
38.1037	-154.976	10
38.1037	-151.976	27
38.1037	-148.976	27
38.1037	-145.976	7
38.1037	-142.976	5
38.1037	-139.976	5
38.1037	-136.976	3
38.1037	-133.976	15
38.1037	-130.976	14
38.1037	-127.976	17
38.1037	-124.976	54
38.1037	-121.976	78
38.1037	-118.976	91
38.1037	-115.976	123
38.1037	-112.976	199
38.1037	-109.976	209
38.1037	-106.976	85
38.1037	-103.976	49
38.1037	-100.976	28
38.1037	-97.9764	6
38.1037	-94.9764	1
38.1037	-91.9764	NaN
38.1037	-88.9764	NaN
38.1037	-85.9764	1
38.1037	-82.9764	2
38.1037	-79.9764	0
38.1037	-76.9764	NaN
38.1037	-73.9764	NaN
38.1037	-70.9764	NaN
38.1037	-67.9764	NaN
38.1037	-64.9764	NaN
38.1037	-61.9764	NaN
38.1037	-58.9764	3
38.1037	-55.9764	NaN
38.1037	-52.9764	NaN
38.1037	-49.9764	NaN
38.1037	-46.9764	NaN
38.1037	-43.9764	NaN
38.1037	-40.9764	NaN
38.1037	-37.9764	NaN
38.1037	-34.9764	NaN
38.1037	-31.9764	NaN
38.1037	-28.9764	NaN
38.1037	-25.9764	NaN
38.1037	-22.9764	NaN

41.1037	-208.976	NaN
41.1037	-205.976	NaN
41.1037	-202.976	NaN
41.1037	-199.976	NaN
41.1037	-196.976	NaN
41.1037	-193.976	NaN
41.1037	-190.976	NaN
41.1037	-187.976	NaN
41.1037	-184.976	NaN
41.1037	-181.976	NaN
41.1037	-178.976	NaN
41.1037	-175.976	NaN
41.1037	-172.976	NaN
41.1037	-169.976	NaN
41.1037	-166.976	0
41.1037	-163.976	26
41.1037	-160.976	26
41.1037	-157.976	23
41.1037	-154.976	14
41.1037	-151.976	11
41.1037	-148.976	12
41.1037	-145.976	5
41.1037	-142.976	3
41.1037	-139.976	8
41.1037	-136.976	9
41.1037	-133.976	14
41.1037	-130.976	13
41.1037	-127.976	21
41.1037	-124.976	71
41.1037	-121.976	105
41.1037	-118.976	132
41.1037	-115.976	328
41.1037	-112.976	415
41.1037	-109.976	367
41.1037	-106.976	206
41.1037	-103.976	58
41.1037	-100.976	21
41.1037	-97.9764	10
41.1037	-94.9764	12
41.1037	-91.9764	NaN
41.1037	-88.9764	NaN
41.1037	-85.9764	3
41.1037	-82.9764	11
41.1037	-79.9764	0
41.1037	-76.9764	NaN
41.1037	-73.9764	NaN
41.1037	-70.9764	NaN
41.1037	-67.9764	NaN
41.1037	-64.9764	NaN
41.1037	-61.9764	NaN
41.1037	-58.9764	0
41.1037	-55.9764	0
41.1037	-52.9764	NaN
41.1037	-49.9764	NaN
41.1037	-46.9764	NaN
41.1037	-43.9764	NaN
41.1037	-40.9764	NaN
41.1037	-37.9764	NaN
41.1037	-34.9764	NaN
41.1037	-31.9764	NaN
41.1037	-28.9764	NaN
41.1037	-25.9764	NaN
41.1037	-22.9764	NaN

44.1037	-208.976	NaN
44.1037	-205.976	NaN
44.1037	-202.976	NaN
44.1037	-199.976	NaN
44.1037	-196.976	NaN
44.1037	-193.976	NaN
44.1037	-190.976	NaN
44.1037	-187.976	NaN
44.1037	-184.976	NaN
44.1037	-181.976	NaN
44.1037	-178.976	NaN
44.1037	-175.976	NaN
44.1037	-172.976	NaN
44.1037	-169.976	NaN
44.1037	-166.976	0
44.1037	-163.976	17
44.1037	-160.976	50
44.1037	-157.976	35
44.1037	-154.976	13
44.1037	-151.976	8
44.1037	-148.976	9
44.1037	-145.976	10
44.1037	-142.976	6
44.1037	-139.976	5
44.1037	-136.976	7
44.1037	-133.976	20
44.1037	-130.976	23
44.1037	-127.976	44
44.1037	-124.976	116
44.1037	-121.976	339
44.1037	-118.976	323
44.1037	-115.976	329
44.1037	-112.976	291
44.1037	-109.976	444
44.1037	-106.976	227
44.1037	-103.976	69
44.1037	-100.976	36
44.1037	-97.9764	27
44.1037	-94.9764	17
44.1037	-91.9764	4
44.1037	-88.9764	NaN
44.1037	-85.9764	2
44.1037	-82.9764	6
44.1037	-79.9764	1
44.1037	-76.9764	NaN
44.1037	-73.9764	NaN
44.1037	-70.9764	NaN
44.1037	-67.9764	NaN
44.1037	-64.9764	NaN
44.1037	-61.9764	NaN
44.1037	-58.9764	0
44.1037	-55.9764	0
44.1037	-52.9764	NaN
44.1037	-49.9764	NaN
44.1037	-46.9764	NaN
44.1037	-43.9764	NaN
44.1037	-40.9764	NaN
44.1037	-37.9764	NaN
44.1037	-34.9764	NaN
44.1037	-31.9764	NaN
44.1037	-28.9764	NaN
44.1037	-25.9764	NaN
44.1037	-22.9764	NaN

47.1037	-208.976	NaN
47.1037	-205.976	NaN
47.1037	-202.976	NaN
47.1037	-199.976	NaN
47.1037	-196.976	NaN
47.1037	-193.976	NaN
47.1037	-190.976	NaN
47.1037	-187.976	NaN
47.1037	-184.976	NaN
47.1037	-181.976	NaN
47.1037	-178.976	NaN
47.1037	-175.976	NaN
47.1037	-172.976	NaN
47.1037	-169.976	NaN
47.1037	-166.976	1
47.1037	-163.976	31
47.1037	-160.976	46
47.1037	-157.976	27
47.1037	-154.976	12
47.1037	-151.976	9
47.1037	-148.976	9
47.1037	-145.976	7
47.1037	-142.976	10
47.1037	-139.976	6
47.1037	-136.976	9
47.1037	-133.976	17
47.1037	-130.976	34
47.1037	-127.976	146
47.1037	-124.976	188
47.1037	-121.976	397
47.1037	-118.976	289
47.1037	-115.976	283
47.1037	-112.976	293
47.1037	-109.976	621
47.1037	-106.976	368
47.1037	-103.976	129
47.1037	-100.976	47
47.1037	-97.9764	23
47.1037	-94.9764	21
47.1037	-91.9764	10
47.1037	-88.9764	3
47.1037	-85.9764	9
47.1037	-82.9764	10
47.1037	-79.9764	1
47.1037	-76.9764	0
47.1037	-73.9764	0
47.1037	-70.9764	NaN
47.1037	-67.9764	NaN
47.1037	-64.9764	7
47.1037	-61.9764	4
47.1037	-58.9764	1
47.1037	-55.9764	0
47.1037	-52.9764	NaN
47.1037	-49.9764	NaN
47.1037	-46.9764	NaN
47.1037	-43.9764	NaN
47.1037	-40.9764	NaN
47.1037	-37.9764	NaN
47.1037	-34.9764	NaN
47.1037	-31.9764	NaN
47.1037	-28.9764	NaN
47.1037	-25.9764	NaN
47.1037	-22.9764	NaN

50.1037	-208.976	NaN
50.1037	-205.976	NaN
50.1037	-202.976	NaN
50.1037	-199.976	NaN
50.1037	-196.976	NaN
50.1037	-193.976	NaN
50.1037	-190.976	NaN
50.1037	-187.976	NaN
50.1037	-184.976	NaN
50.1037	-181.976	NaN
50.1037	-178.976	NaN
50.1037	-175.976	NaN
50.1037	-172.976	NaN
50.1037	-169.976	NaN
50.1037	-166.976	4
50.1037	-163.976	33
50.1037	-160.976	39
50.1037	-157.976	29
50.1037	-154.976	13
50.1037	-151.976	8
50.1037	-148.976	10
50.1037	-145.976	5
50.1037	-142.976	6
50.1037	-139.976	6
50.1037	-136.976	23
50.1037	-133.976	22
50.1037	-130.976	29
50.1037	-127.976	210
50.1037	-124.976	119
50.1037	-121.976	172
50.1037	-118.976	118
50.1037	-115.976	290
50.1037	-112.976	278
50.1037	-109.976	451
50.1037	-106.976	384
50.1037	-103.976	139
50.1037	-100.976	67
50.1037	-97.9764	20
50.1037	-94.9764	28
50.1037	-91.9764	20
50.1037	-88.9764	11
50.1037	-85.9764	11
50.1037	-82.9764	8
50.1037	-79.9764	5
50.1037	-76.9764	6
50.1037	-73.9764	2
50.1037	-70.9764	2
50.1037	-67.9764	1
50.1037	-64.9764	9
50.1037	-61.9764	11
50.1037	-58.9764	6
50.1037	-55.9764	2
50.1037	-52.9764	NaN
50.1037	-49.9764	NaN
50.1037	-46.9764	NaN
50.1037	-43.9764	NaN
50.1037	-40.9764	NaN
50.1037	-37.9764	NaN
50.1037	-34.9764	NaN
50.1037	-31.9764	NaN
50.1037	-28.9764	NaN
50.1037	-25.9764	NaN
50.1037	-22.9764	NaN

53.1037	-208.976	NaN
53.1037	-205.976	NaN
53.1037	-202.976	NaN
53.1037	-199.976	NaN
53.1037	-196.976	NaN
53.1037	-193.976	NaN
53.1037	-190.976	NaN
53.1037	-187.976	NaN
53.1037	-184.976	NaN
53.1037	-181.976	NaN
53.1037	-178.976	NaN
53.1037	-175.976	NaN
53.1037	-172.976	NaN
53.1037	-169.976	NaN
53.1037	-166.976	0
53.1037	-163.976	27
53.1037	-160.976	29
53.1037	-157.976	16
53.1037	-154.976	8
53.1037	-151.976	6
53.1037	-148.976	9
53.1037	-145.976	9
53.1037	-142.976	10
53.1037	-139.976	11
53.1037	-136.976	25
53.1037	-133.976	21
53.1037	-130.976	33
53.1037	-127.976	54
53.1037	-124.976	51
53.1037	-121.976	92
53.1037	-118.976	79
53.1037	-115.976	191
53.1037	-112.976	199
53.1037	-109.976	330
53.1037	-106.976	296
53.1037	-103.976	114
53.1037	-100.976	36
53.1037	-97.9764	27
53.1037	-94.9764	14
53.1037	-91.9764	25
53.1037	-88.9764	17
53.1037	-85.9764	8
53.1037	-82.9764	11
53.1037	-79.9764	5
53.1037	-76.9764	4
53.1037	-73.9764	6
53.1037	-70.9764	6
53.1037	-67.9764	8
53.1037	-64.9764	14
53.1037	-61.9764	4
53.1037	-58.9764	3
53.1037	-55.9764	7
53.1037	-52.9764	NaN
53.1037	-49.9764	NaN
53.1037	-46.9764	NaN
53.1037	-43.9764	NaN
53.1037	-40.9764	NaN
53.1037	-37.9764	NaN
53.1037	-34.9764	NaN
53.1037	-31.9764	NaN
53.1037	-28.9764	NaN
53.1037	-25.9764	NaN
53.1037	-22.9764	NaN

56.1037	-208.976	NaN
56.1037	-205.976	NaN
56.1037	-202.976	NaN
56.1037	-199.976	NaN
56.1037	-196.976	NaN
56.1037	-193.976	NaN
56.1037	-190.976	NaN
56.1037	-187.976	NaN
56.1037	-184.976	NaN
56.1037	-181.976	NaN
56.1037	-178.976	NaN
56.1037	-175.976	NaN
56.1037	-172.976	NaN
56.1037	-169.976	NaN
56.1037	-166.976	0
56.1037	-163.976	6
56.1037	-160.976	25
56.1037	-157.976	7
56.1037	-154.976	9
56.1037	-151.976	10
56.1037	-148.976	8
56.1037	-145.976	7
56.1037	-142.976	15
56.1037	-139.976	20
56.1037	-136.976	27
56.1037	-133.976	18
56.1037	-130.976	31
56.1037	-127.976	46
56.1037	-124.976	57
56.1037	-121.976	54
56.1037	-118.976	36
56.1037	-115.976	60
56.1037	-112.976	134
56.1037	-109.976	216
56.1037	-106.976	222
56.1037	-103.976	61
56.1037	-100.976	20
56.1037	-97.9764	18
56.1037	-94.9764	17
56.1037	-91.9764	25
56.1037	-88.9764	12
56.1037	-85.9764	13
56.1037	-82.9764	8
56.1037	-79.9764	11
56.1037	-76.9764	8
56.1037	-73.9764	3
56.1037	-70.9764	11
56.1037	-67.9764	10
56.1037	-64.9764	8
56.1037	-61.9764	8
56.1037	-58.9764	5
56.1037	-55.9764	2
56.1037	-52.9764	NaN
56.1037	-49.9764	NaN
56.1037	-46.9764	NaN
56.1037	-43.9764	NaN
56.1037	-40.9764	NaN
56.1037	-37.9764	NaN
56.1037	-34.9764	NaN
56.1037	-31.9764	NaN
56.1037	-28.9764	NaN
56.1037	-25.9764	NaN
56.1037	-22.9764	NaN

59.1037	-208.976	NaN
59.1037	-205.976	NaN
59.1037	-202.976	1
59.1037	-199.976	5
59.1037	-196.976	2
59.1037	-193.976	0
59.1037	-190.976	1
59.1037	-187.976	0
59.1037	-184.976	NaN
59.1037	-181.976	NaN
59.1037	-178.976	NaN
59.1037	-175.976	NaN
59.1037	-172.976	NaN
59.1037	-169.976	NaN
59.1037	-166.976	3
59.1037	-163.976	7
59.1037	-160.976	11
59.1037	-157.976	10
59.1037	-154.976	15
59.1037	-151.976	6
59.1037	-148.976	9
59.1037	-145.976	13
59.1037	-142.976	13
59.1037	-139.976	12
59.1037	-136.976	59
59.1037	-133.976	37
59.1037	-130.976	38
59.1037	-127.976	20
59.1037	-124.976	58
59.1037	-121.976	41
59.1037	-118.976	48
59.1037	-115.976	49
59.1037	-112.976	159
59.1037	-109.976	220
59.1037	-106.976	244
59.1037	-103.976	75
59.1037	-100.976	25
59.1037	-97.9764	56
59.1037	-94.9764	34
59.1037	-91.9764	20
59.1037	-88.9764	20
59.1037	-85.9764	11
59.1037	-82.9764	8
59.1037	-79.9764	5
59.1037	-76.9764	2
59.1037	-73.9764	7
59.1037	-70.9764	11
59.1037	-67.9764	7
59.1037	-64.9764	5
59.1037	-61.9764	6
59.1037	-58.9764	4
59.1037	-55.9764	3
59.1037	-52.9764	1
59.1037	-49.9764	NaN
59.1037	-46.9764	NaN
59.1037	-43.9764	NaN
59.1037	-40.9764	NaN
59.1037	-37.9764	NaN
59.1037	-34.9764	NaN
59.1037	-31.9764	NaN
59.1037	-28.9764	NaN
59.1037	-25.9764	NaN
59.1037	-22.9764	NaN

62.1037	-208.976	NaN
62.1037	-205.976	0
62.1037	-202.976	5
62.1037	-199.976	10
62.1037	-196.976	11
62.1037	-193.976	9
62.1037	-190.976	5
62.1037	-187.976	6
62.1037	-184.976	0
62.1037	-181.976	0
62.1037	-178.976	NaN
62.1037	-175.976	NaN
62.1037	-172.976	NaN
62.1037	-169.976	NaN
62.1037	-166.976	3
62.1037	-163.976	3
62.1037	-160.976	9
62.1037	-157.976	29
62.1037	-154.976	15
62.1037	-151.976	11
62.1037	-148.976	21
62.1037	-145.976	10
62.1037	-142.976	10
62.1037	-139.976	12
62.1037	-136.976	39
62.1037	-133.976	29
62.1037	-130.976	18
62.1037	-127.976	26
62.1037	-124.976	51
62.1037	-121.976	34
62.1037	-118.976	32
62.1037	-115.976	54
62.1037	-112.976	63
62.1037	-109.976	92
62.1037	-106.976	119
62.1037	-103.976	84
62.1037	-100.976	17
62.1037	-97.9764	78
62.1037	-94.9764	47
62.1037	-91.9764	20
62.1037	-88.9764	18
62.1037	-85.9764	14
62.1037	-82.9764	10
62.1037	-79.9764	3
62.1037	-76.9764	5
62.1037	-73.9764	3
62.1037	-70.9764	3
62.1037	-67.9764	8
62.1037	-64.9764	3
62.1037	-61.9764	6
62.1037	-58.9764	6
62.1037	-55.9764	1
62.1037	-52.9764	0
62.1037	-49.9764	NaN
62.1037	-46.9764	NaN
62.1037	-43.9764	NaN
62.1037	-40.9764	NaN
62.1037	-37.9764	NaN
62.1037	-34.9764	NaN
62.1037	-31.9764	NaN
62.1037	-28.9764	NaN
62.1037	-25.9764	NaN
62.1037	-22.9764	NaN

65.1037	-208.976	NaN
65.1037	-205.976	NaN
65.1037	-202.976	8
65.1037	-199.976	16
65.1037	-196.976	7
65.1037	-193.976	30
65.1037	-190.976	33
65.1037	-187.976	15
65.1037	-184.976	13
65.1037	-181.976	2
65.1037	-178.976	1
65.1037	-175.976	0
65.1037	-172.976	NaN
65.1037	-169.976	NaN
65.1037	-166.976	6
65.1037	-163.976	10
65.1037	-160.976	15
65.1037	-157.976	48
65.1037	-154.976	10
65.1037	-151.976	9
65.1037	-148.976	20
65.1037	-145.976	24
65.1037	-142.976	21
65.1037	-139.976	11
65.1037	-136.976	18
65.1037	-133.976	20
65.1037	-130.976	10
65.1037	-127.976	33
65.1037	-124.976	22
65.1037	-121.976	21
65.1037	-118.976	25
65.1037	-115.976	36
65.1037	-112.976	54
65.1037	-109.976	66
65.1037	-106.976	91
65.1037	-103.976	81
65.1037	-100.976	20
65.1037	-97.9764	39
65.1037	-94.9764	16
65.1037	-91.9764	19
65.1037	-88.9764	17
65.1037	-85.9764	10
65.1037	-82.9764	11
65.1037	-79.9764	6
65.1037	-76.9764	10
65.1037	-73.9764	5
65.1037	-70.9764	6
65.1037	-67.9764	7
65.1037	-64.9764	13
65.1037	-61.9764	1
65.1037	-58.9764	0
65.1037	-55.9764	1
65.1037	-52.9764	0
65.1037	-49.9764	NaN
65.1037	-46.9764	NaN
65.1037	-43.9764	NaN
65.1037	-40.9764	NaN
65.1037	-37.9764	NaN
65.1037	-34.9764	NaN
65.1037	-31.9764	NaN
65.1037	-28.9764	NaN
65.1037	-25.9764	NaN
65.1037	-22.9764	NaN

68.1037	-208.976	NaN
68.1037	-205.976	NaN
68.1037	-202.976	3
68.1037	-199.976	15
68.1037	-196.976	9
68.1037	-193.976	28
68.1037	-190.976	12
68.1037	-187.976	8
68.1037	-184.976	17
68.1037	-181.976	15
68.1037	-178.976	6
68.1037	-175.976	6
68.1037	-172.976	0
68.1037	-169.976	NaN
68.1037	-166.976	15
68.1037	-163.976	9
68.1037	-160.976	26
68.1037	-157.976	14
68.1037	-154.976	11
68.1037	-151.976	6
68.1037	-148.976	11
68.1037	-145.976	24
68.1037	-142.976	27
68.1037	-139.976	22
68.1037	-136.976	15
68.1037	-133.976	31
68.1037	-130.976	14
68.1037	-127.976	23
68.1037	-124.976	23
68.1037	-121.976	25
68.1037	-118.976	21
68.1037	-115.976	33
68.1037	-112.976	31
68.1037	-109.976	26
68.1037	-106.976	36
68.1037	-103.976	64
68.1037	-100.976	18
68.1037	-97.9764	15
68.1037	-94.9764	18
68.1037	-91.9764	15
68.1037	-88.9764	13
68.1037	-85.9764	17
68.1037	-82.9764	16
68.1037	-79.9764	11
68.1037	-76.9764	4
68.1037	-73.9764	7
68.1037	-70.9764	7
68.1037	-67.9764	6
68.1037	-64.9764	12
68.1037	-61.9764	3
68.1037	-58.9764	3
68.1037	-55.9764	6
68.1037	-52.9764	0
68.1037	-49.9764	NaN
68.1037	-46.9764	NaN
68.1037	-43.9764	0
68.1037	-40.9764	NaN
68.1037	-37.9764	NaN
68.1037	-34.9764	NaN
68.1037	-31.9764	NaN
68.1037	-28.9764	NaN
68.1037	-25.9764	NaN
68.1037	-22.9764	NaN

71.1037	-208.976	NaN
71.1037	-205.976	NaN
71.1037	-202.976	6
71.1037	-199.976	7
71.1037	-196.976	13
71.1037	-193.976	5
71.1037	-190.976	12
71.1037	-187.976	16
71.1037	-184.976	10
71.1037	-181.976	11
71.1037	-178.976	13
71.1037	-175.976	16
71.1037	-172.976	1
71.1037	-169.976	0
71.1037	-166.976	8
71.1037	-163.976	13
71.1037	-160.976	17
71.1037	-157.976	19
71.1037	-154.976	12
71.1037	-151.976	12
71.1037	-148.976	18
71.1037	-145.976	28
71.1037	-142.976	27
71.1037	-139.976	17
71.1037	-136.976	14
71.1037	-133.976	19
71.1037	-130.976	23
71.1037	-127.976	32
71.1037	-124.976	32
71.1037	-121.976	11
71.1037	-118.976	17
71.1037	-115.976	19
71.1037	-112.976	13
71.1037	-109.976	11
71.1037	-106.976	25
71.1037	-103.976	21
71.1037	-100.976	12
71.1037	-97.9764	16
71.1037	-94.9764	17
71.1037	-91.9764	25
71.1037	-88.9764	64
71.1037	-85.9764	17
71.1037	-82.9764	7
71.1037	-79.9764	9
71.1037	-76.9764	7
71.1037	-73.9764	9
71.1037	-70.9764	8
71.1037	-67.9764	9
71.1037	-64.9764	8
71.1037	-61.9764	4
71.1037	-58.9764	26
71.1037	-55.9764	6
71.1037	-52.9764	1
71.1037	-49.9764	NaN
71.1037	-46.9764	NaN
71.1037	-43.9764	NaN
71.1037	-40.9764	NaN
71.1037	-37.9764	NaN
71.1037	-34.9764	NaN
71.1037	-31.9764	NaN
71.1037	-28.9764	NaN
71.1037	-25.9764	NaN
71.1037	-22.9764	NaN

74.1037	-208.976	NaN
74.1037	-205.976	NaN
74.1037	-202.976	2
74.1037	-199.976	6
74.1037	-196.976	8
74.1037	-193.976	7
74.1037	-190.976	15
74.1037	-187.976	20
74.1037	-184.976	19
74.1037	-181.976	13
74.1037	-178.976	12
74.1037	-175.976	20
74.1037	-172.976	21
74.1037	-169.976	5
74.1037	-166.976	28
74.1037	-163.976	23
74.1037	-160.976	29
74.1037	-157.976	22
74.1037	-154.976	15
74.1037	-151.976	20
74.1037	-148.976	20
74.1037	-145.976	61
74.1037	-142.976	86
74.1037	-139.976	16
74.1037	-136.976	18
74.1037	-133.976	34
74.1037	-130.976	14
74.1037	-127.976	17
74.1037	-124.976	28
74.1037	-121.976	21
74.1037	-118.976	20
74.1037	-115.976	19
74.1037	-112.976	15
74.1037	-109.976	21
74.1037	-106.976	26
74.1037	-103.976	27
74.1037	-100.976	16
74.1037	-97.9764	30
74.1037	-94.9764	21
74.1037	-91.9764	18
74.1037	-88.9764	35
74.1037	-85.9764	17
74.1037	-82.9764	7
74.1037	-79.9764	12
74.1037	-76.9764	7
74.1037	-73.9764	9
74.1037	-70.9764	9
74.1037	-67.9764	26
74.1037	-64.9764	9
74.1037	-61.9764	2
74.1037	-58.9764	14
74.1037	-55.9764	0
74.1037	-52.9764	NaN
74.1037	-49.9764	NaN
74.1037	-46.9764	NaN
74.1037	-43.9764	NaN
74.1037	-40.9764	NaN
74.1037	-37.9764	NaN
74.1037	-34.9764	NaN
74.1037	-31.9764	NaN
74.1037	-28.9764	NaN
74.1037	-25.9764	NaN
74.1037	-22.9764	NaN

77.1037	-208.976	NaN
77.1037	-205.976	NaN
77.1037	-202.976	1
77.1037	-199.976	6
77.1037	-196.976	11
77.1037	-193.976	4
77.1037	-190.976	12
77.1037	-187.976	21
77.1037	-184.976	18
77.1037	-181.976	10
77.1037	-178.976	12
77.1037	-175.976	26
77.1037	-172.976	17
77.1037	-169.976	30
77.1037	-166.976	34
77.1037	-163.976	16
77.1037	-160.976	30
77.1037	-157.976	42
77.1037	-154.976	41
77.1037	-151.976	36
77.1037	-148.976	35
77.1037	-145.976	111
77.1037	-142.976	161
77.1037	-139.976	44
77.1037	-136.976	31
77.1037	-133.976	27
77.1037	-130.976	22
77.1037	-127.976	29
77.1037	-124.976	30
77.1037	-121.976	21
77.1037	-118.976	22
77.1037	-115.976	14
77.1037	-112.976	12
77.1037	-109.976	26
77.1037	-106.976	17
77.1037	-103.976	16
77.1037	-100.976	30
77.1037	-97.9764	38
77.1037	-94.9764	31
77.1037	-91.9764	15
77.1037	-88.9764	13
77.1037	-85.9764	16
77.1037	-82.9764	9
77.1037	-79.9764	7
77.1037	-76.9764	11
77.1037	-73.9764	6
77.1037	-70.9764	27
77.1037	-67.9764	33
77.1037	-64.9764	4
77.1037	-61.9764	2
77.1037	-58.9764	2
77.1037	-55.9764	NaN
77.1037	-52.9764	NaN
77.1037	-49.9764	NaN
77.1037	-46.9764	NaN
77.1037	-43.9764	NaN
77.1037	-40.9764	NaN
77.1037	-37.9764	NaN
77.1037	-34.9764	0
77.1037	-31.9764	0
77.1037	-28.9764	1
77.1037	-25.9764	0
77.1037	-22.9764	0

80.1037	-208.976	NaN
80.1037	-205.976	NaN
80.1037	-202.976	4
80.1037	-199.976	12
80.1037	-196.976	7
80.1037	-193.976	11
80.1037	-190.976	13
80.1037	-187.976	13
80.1037	-184.976	8
80.1037	-181.976	9
80.1037	-178.976	8
80.1037	-175.976	16
80.1037	-172.976	20
80.1037	-169.976	72
80.1037	-166.976	89
80.1037	-163.976	29
80.1037	-160.976	58
80.1037	-157.976	107
80.1037	-154.976	146
80.1037	-151.976	37
80.1037	-148.976	47
80.1037	-145.976	56
80.1037	-142.976	113
80.1037	-139.976	55
80.1037	-136.976	45
80.1037	-133.976	24
80.1037	-130.976	20
80.1037	-127.976	17
80.1037	-124.976	34
80.1037	-121.976	25
80.1037	-118.976	22
80.1037	-115.976	23
80.1037	-112.976	8
80.1037	-109.976	17
80.1037	-106.976	21
80.1037	-103.976	20
80.1037	-100.976	23
80.1037	-97.9764	59
80.1037	-94.9764	40
80.1037	-91.9764	21
80.1037	-88.9764	7
80.1037	-85.9764	14
80.1037	-82.9764	7
80.1037	-79.9764	10
80.1037	-76.9764	5
80.1037	-73.9764	8
80.1037	-70.9764	9
80.1037	-67.9764	5
80.1037	-64.9764	4
80.1037	-61.9764	5
80.1037	-58.9764	3
80.1037	-55.9764	0
80.1037	-52.9764	NaN
80.1037	-49.9764	NaN
80.1037	-46.9764	NaN
80.1037	-43.9764	NaN
80.1037	-40.9764	NaN
80.1037	-37.9764	NaN
80.1037	-34.9764	0
80.1037	-31.9764	0
80.1037	-28.9764	0
80.1037	-25.9764	1
80.1037	-22.9764	0

83.1037	-208.976	NaN
83.1037	-205.976	NaN
83.1037	-202.976	0
83.1037	-199.976	4
83.1037	-196.976	14
83.1037	-193.976	17
83.1037	-190.976	14
83.1037	-187.976	13
83.1037	-184.976	13
83.1037	-181.976	8
83.1037	-178.976	11
83.1037	-175.976	16
83.1037	-172.976	16
83.1037	-169.976	52
83.1037	-166.976	64
83.1037	-163.976	46
83.1037	-160.976	52
83.1037	-157.976	146
83.1037	-154.976	111
83.1037	-151.976	34
83.1037	-148.976	67
83.1037	-145.976	65
83.1037	-142.976	171
83.1037	-139.976	73
83.1037	-136.976	45
83.1037	-133.976	19
83.1037	-130.976	22
83.1037	-127.976	24
83.1037	-124.976	18
83.1037	-121.976	11
83.1037	-118.976	16
83.1037	-115.976	11
83.1037	-112.976	13
83.1037	-109.976	13
83.1037	-106.976	24
83.1037	-103.976	14
83.1037	-100.976	19
83.1037	-97.9764	78
83.1037	-94.9764	99
83.1037	-91.9764	44
83.1037	-88.9764	26
83.1037	-85.9764	14
83.1037	-82.9764	11
83.1037	-79.9764	5
83.1037	-76.9764	6
83.1037	-73.9764	6
83.1037	-70.9764	9
83.1037	-67.9764	22
83.1037	-64.9764	6
83.1037	-61.9764	5
83.1037	-58.9764	32
83.1037	-55.9764	7
83.1037	-52.9764	0
83.1037	-49.9764	NaN
83.1037	-46.9764	NaN
83.1037	-43.9764	NaN
83.1037	-40.9764	0
83.1037	-37.9764	0
83.1037	-34.9764	0
83.1037	-31.9764	1
83.1037	-28.9764	0
83.1037	-25.9764	0
83.1037	-22.9764	NaN

86.1037	-208.976	NaN
86.1037	-205.976	NaN
86.1037	-202.976	1
86.1037	-199.976	2
86.1037	-196.976	15
86.1037	-193.976	14
86.1037	-190.976	9
86.1037	-187.976	6
86.1037	-184.976	12
86.1037	-181.976	10
86.1037	-178.976	15
86.1037	-175.976	15
86.1037	-172.976	28
86.1037	-169.976	30
86.1037	-166.976	35
86.1037	-163.976	48
86.1037	-160.976	46
86.1037	-157.976	94
86.1037	-154.976	46
86.1037	-151.976	36
86.1037	-148.976	60
86.1037	-145.976	114
86.1037	-142.976	217
86.1037	-139.976	222
86.1037	-136.976	35
86.1037	-133.976	29
86.1037	-130.976	23
86.1037	-127.976	20
86.1037	-124.976	20
86.1037	-121.976	22
86.1037	-118.976	11
86.1037	-115.976	15
86.1037	-112.976	14
86.1037	-109.976	9
86.1037	-106.976	15
86.1037	-103.976	14
86.1037	-100.976	26
86.1037	-97.9764	41
86.1037	-94.9764	52
86.1037	-91.9764	47
86.1037	-88.9764	21
86.1037	-85.9764	22
86.1037	-82.9764	8
86.1037	-79.9764	7
86.1037	-76.9764	7
86.1037	-73.9764	13
86.1037	-70.9764	64
86.1037	-67.9764	46
86.1037	-64.9764	5
86.1037	-61.9764	9
86.1037	-58.9764	22
86.1037	-55.9764	5
86.1037	-52.9764	4
86.1037	-49.9764	0
86.1037	-46.9764	0
86.1037	-43.9764	0
86.1037	-40.9764	0
86.1037	-37.9764	0
86.1037	-34.9764	1
86.1037	-31.9764	1
86.1037	-28.9764	0
86.1037	-25.9764	0
86.1037	-22.9764	NaN

89.1037	-208.976	NaN
89.1037	-205.976	NaN
89.1037	-202.976	NaN
89.1037	-199.976	8
89.1037	-196.976	20
89.1037	-193.976	12
89.1037	-190.976	3
89.1037	-187.976	14
89.1037	-184.976	17
89.1037	-181.976	22
89.1037	-178.976	34
89.1037	-175.976	19
89.1037	-172.976	43
89.1037	-169.976	48
89.1037	-166.976	24
89.1037	-163.976	36
89.1037	-160.976	55
89.1037	-157.976	72
89.1037	-154.976	29
89.1037	-151.976	31
89.1037	-148.976	38
89.1037	-145.976	82
89.1037	-142.976	199
89.1037	-139.976	96
89.1037	-136.976	24
89.1037	-133.976	37
89.1037	-130.976	22
89.1037	-127.976	20
89.1037	-124.976	18
89.1037	-121.976	17
89.1037	-118.976	3
89.1037	-115.976	7
89.1037	-112.976	4
89.1037	-109.976	13
89.1037	-106.976	15
89.1037	-103.976	15
89.1037	-100.976	19
89.1037	-97.9764	20
89.1037	-94.9764	27
89.1037	-91.9764	36
89.1037	-88.9764	24
89.1037	-85.9764	12
89.1037	-82.9764	7
89.1037	-79.9764	10
89.1037	-76.9764	4
89.1037	-73.9764	5
89.1037	-70.9764	81
89.1037	-67.9764	43
89.1037	-64.9764	9
89.1037	-61.9764	3
89.1037	-58.9764	5
89.1037	-55.9764	8
89.1037	-52.9764	7
89.1037	-49.9764	NaN
89.1037	-46.9764	0
89.1037	-43.9764	1
89.1037	-40.9764	9
89.1037	-37.9764	1
89.1037	-34.9764	0
89.1037	-31.9764	0
89.1037	-28.9764	4
89.1037	-25.9764	1
89.1037	-22.9764	NaN

92.1037	-208.976	NaN
92.1037	-205.976	NaN
92.1037	-202.976	0
92.1037	-199.976	8
92.1037	-196.976	18
92.1037	-193.976	14
92.1037	-190.976	9
92.1037	-187.976	14
92.1037	-184.976	12
92.1037	-181.976	27
92.1037	-178.976	54
92.1037	-175.976	46
92.1037	-172.976	49
92.1037	-169.976	31
92.1037	-166.976	41
92.1037	-163.976	33
92.1037	-160.976	48
92.1037	-157.976	37
92.1037	-154.976	19
92.1037	-151.976	19
92.1037	-148.976	28
92.1037	-145.976	63
92.1037	-142.976	68
92.1037	-139.976	31
92.1037	-136.976	26
92.1037	-133.976	23
92.1037	-130.976	26
92.1037	-127.976	15
92.1037	-124.976	17
92.1037	-121.976	15
92.1037	-118.976	8
92.1037	-115.976	7
92.1037	-112.976	6
92.1037	-109.976	10
92.1037	-106.976	14
92.1037	-103.976	13
92.1037	-100.976	22
92.1037	-97.9764	12
92.1037	-94.9764	20
92.1037	-91.9764	27
92.1037	-88.9764	20
92.1037	-85.9764	8
92.1037	-82.9764	8
92.1037	-79.9764	7
92.1037	-76.9764	8
92.1037	-73.9764	5
92.1037	-70.9764	86
92.1037	-67.9764	19
92.1037	-64.9764	3
92.1037	-61.9764	4
92.1037	-58.9764	7
92.1037	-55.9764	4
92.1037	-52.9764	5
92.1037	-49.9764	2
92.1037	-46.9764	1
92.1037	-43.9764	4
92.1037	-40.9764	3
92.1037	-37.9764	1
92.1037	-34.9764	0
92.1037	-31.9764	2
92.1037	-28.9764	0
92.1037	-25.9764	0
92.1037	-22.9764	NaN

95.1037	-208.976	NaN
95.1037	-205.976	NaN
95.1037	-202.976	NaN
95.1037	-199.976	6
95.1037	-196.976	18
95.1037	-193.976	14
95.1037	-190.976	7
95.1037	-187.976	12
95.1037	-184.976	12
95.1037	-181.976	22
95.1037	-178.976	30
95.1037	-175.976	58
95.1037	-172.976	65
95.1037	-169.976	61
95.1037	-166.976	40
95.1037	-163.976	21
95.1037	-160.976	29
95.1037	-157.976	23
95.1037	-154.976	17
95.1037	-151.976	8
95.1037	-148.976	17
95.1037	-145.976	35
95.1037	-142.976	38
95.1037	-139.976	34
95.1037	-136.976	24
95.1037	-133.976	23
95.1037	-130.976	21
95.1037	-127.976	5
95.1037	-124.976	8
95.1037	-121.976	12
95.1037	-118.976	8
95.1037	-115.976	11
95.1037	-112.976	6
95.1037	-109.976	4
95.1037	-106.976	10
95.1037	-103.976	12
95.1037	-100.976	14
95.1037	-97.9764	23
95.1037	-94.9764	25
95.1037	-91.9764	17
95.1037	-88.9764	15
95.1037	-85.9764	19
95.1037	-82.9764	5
95.1037	-79.9764	6
95.1037	-76.9764	4
95.1037	-73.9764	6
95.1037	-70.9764	15
95.1037	-67.9764	7
95.1037	-64.9764	2
95.1037	-61.9764	4
95.1037	-58.9764	2
95.1037	-55.9764	6
95.1037	-52.9764	5
95.1037	-49.9764	2
95.1037	-46.9764	3
95.1037	-43.9764	4
95.1037	-40.9764	3
95.1037	-37.9764	5
95.1037	-34.9764	1
95.1037	-31.9764	2
95.1037	-28.9764	1
95.1037	-25.9764	0
95.1037	-22.9764	NaN

98.1037	-208.976	NaN
98.1037	-205.976	NaN
98.1037	-202.976	NaN
98.1037	-199.976	8
98.1037	-196.976	16
98.1037	-193.976	8
98.1037	-190.976	7
98.1037	-187.976	8
98.1037	-184.976	13
98.1037	-181.976	27
98.1037	-178.976	36
98.1037	-175.976	147
98.1037	-172.976	232
98.1037	-169.976	72
98.1037	-166.976	42
98.1037	-163.976	64
98.1037	-160.976	17
98.1037	-157.976	7
98.1037	-154.976	11
98.1037	-151.976	11
98.1037	-148.976	13
98.1037	-145.976	48
98.1037	-142.976	29
98.1037	-139.976	23
98.1037	-136.976	34
98.1037	-133.976	23
98.1037	-130.976	7
98.1037	-127.976	6
98.1037	-124.976	7
98.1037	-121.976	13
98.1037	-118.976	9
98.1037	-115.976	9
98.1037	-112.976	14
98.1037	-109.976	9
98.1037	-106.976	6
98.1037	-103.976	9
98.1037	-100.976	12
98.1037	-97.9764	14
98.1037	-94.9764	25
98.1037	-91.9764	21
98.1037	-88.9764	12
98.1037	-85.9764	11
98.1037	-82.9764	4
98.1037	-79.9764	6
98.1037	-76.9764	1
98.1037	-73.9764	12
98.1037	-70.9764	5
98.1037	-67.9764	3
98.1037	-64.9764	6
98.1037	-61.9764	5
98.1037	-58.9764	5
98.1037	-55.9764	9
98.1037	-52.9764	7
98.1037	-49.9764	4
98.1037	-46.9764	8
98.1037	-43.9764	6
98.1037	-40.9764	8
98.1037	-37.9764	1
98.1037	-34.9764	5
98.1037	-31.9764	3
98.1037	-28.9764	3
98.1037	-25.9764	NaN
98.1037	-22.9764	NaN

101.104	-208.976	NaN
101.104	-205.976	NaN
101.104	-202.976	0
101.104	-199.976	7
101.104	-196.976	15
101.104	-193.976	4
101.104	-190.976	5
101.104	-187.976	5
101.104	-184.976	17
101.104	-181.976	14
101.104	-178.976	42
101.104	-175.976	103
101.104	-172.976	106
101.104	-169.976	60
101.104	-166.976	51
101.104	-163.976	32
101.104	-160.976	17
101.104	-157.976	11
101.104	-154.976	9
101.104	-151.976	13
101.104	-148.976	16
101.104	-145.976	15
101.104	-142.976	22
101.104	-139.976	25
101.104	-136.976	17
101.104	-133.976	17
101.104	-130.976	5
101.104	-127.976	7
101.104	-124.976	8
101.104	-121.976	12
101.104	-118.976	3
101.104	-115.976	13
101.104	-112.976	10
101.104	-109.976	19
101.104	-106.976	10
101.104	-103.976	9
101.104	-100.976	7
101.104	-97.9764	16
101.104	-94.9764	13
101.104	-91.9764	16
101.104	-88.9764	13
101.104	-85.9764	18
101.104	-82.9764	14
101.104	-79.9764	9
101.104	-76.9764	12
101.104	-73.9764	16
101.104	-70.9764	6
101.104	-67.9764	5
101.104	-64.9764	4
101.104	-61.9764	3
101.104	-58.9764	5
101.104	-55.9764	4
101.104	-52.9764	5
101.104	-49.9764	4
101.104	-46.9764	2
101.104	-43.9764	2
101.104	-40.9764	3
101.104	-37.9764	4
101.104	-34.9764	4
101.104	-31.9764	4
101.104	-28.9764	2
101.104	-25.9764	NaN
101.104	-22.9764	NaN

104.104	-208.976	NaN
104.104	-205.976	NaN
104.104	-202.976	NaN
104.104	-199.976	9
104.104	-196.976	16
104.104	-193.976	7
104.104	-190.976	5
104.104	-187.976	14
104.104	-184.976	20
104.104	-181.976	12
104.104	-178.976	58
104.104	-175.976	88
104.104	-172.976	34
104.104	-169.976	46
104.104	-166.976	33
104.104	-163.976	16
104.104	-160.976	15
104.104	-157.976	7
104.104	-154.976	11
104.104	-151.976	5
104.104	-148.976	10
104.104	-145.976	20
104.104	-142.976	18
104.104	-139.976	21
104.104	-136.976	22
104.104	-133.976	8
104.104	-130.976	9
104.104	-127.976	7
104.104	-124.976	6
104.104	-121.976	7
104.104	-118.976	12
104.104	-115.976	10
104.104	-112.976	65
104.104	-109.976	10
104.104	-106.976	19
104.104	-103.976	7
104.104	-100.976	10
104.104	-97.9764	14
104.104	-94.9764	12
104.104	-91.9764	10
104.104	-88.9764	14
104.104	-85.9764	30
104.104	-82.9764	18
104.104	-79.9764	1
104.104	-76.9764	4
104.104	-73.9764	8
104.104	-70.9764	7
104.104	-67.9764	2
104.104	-64.9764	3
104.104	-61.9764	8
104.104	-58.9764	13
104.104	-55.9764	7
104.104	-52.9764	4
104.104	-49.9764	11
104.104	-46.9764	4
104.104	-43.9764	6
104.104	-40.9764	7
104.104	-37.9764	2
104.104	-34.9764	7
104.104	-31.9764	4
104.104	-28.9764	23
104.104	-25.9764	NaN
104.104	-22.9764	NaN

107.104	-208.976	NaN
107.104	-205.976	NaN
107.104	-202.976	4
107.104	-199.976	10
107.104	-196.976	4
107.104	-193.976	13
107.104	-190.976	6
107.104	-187.976	7
107.104	-184.976	13
107.104	-181.976	12
107.104	-178.976	62
107.104	-175.976	46
107.104	-172.976	36
107.104	-169.976	36
107.104	-166.976	27
107.104	-163.976	15
107.104	-160.976	14
107.104	-157.976	9
107.104	-154.976	6
107.104	-151.976	7
107.104	-148.976	4
107.104	-145.976	2
107.104	-142.976	7
107.104	-139.976	15
107.104	-136.976	27
107.104	-133.976	12
107.104	-130.976	22
107.104	-127.976	5
107.104	-124.976	9
107.104	-121.976	7
107.104	-118.976	10
107.104	-115.976	16
107.104	-112.976	64
107.104	-109.976	15
107.104	-106.976	15
107.104	-103.976	11
107.104	-100.976	5
107.104	-97.9764	9
107.104	-94.9764	11
107.104	-91.9764	28
107.104	-88.9764	29
107.104	-85.9764	26
107.104	-82.9764	30
107.104	-79.9764	10
107.104	-76.9764	2
107.104	-73.9764	6
107.104	-70.9764	3
107.104	-67.9764	4
107.104	-64.9764	4
107.104	-61.9764	8
107.104	-58.9764	8
107.104	-55.9764	9
107.104	-52.9764	7
107.104	-49.9764	7
107.104	-46.9764	7
107.104	-43.9764	6
107.104	-40.9764	4
107.104	-37.9764	2
107.104	-34.9764	3
107.104	-31.9764	2
107.104	-28.9764	8
107.104	-25.9764	0
107.104	-22.9764	NaN

110.104	-208.976	NaN
110.104	-205.976	NaN
110.104	-202.976	5
110.104	-199.976	10
110.104	-196.976	9
110.104	-193.976	8
110.104	-190.976	6
110.104	-187.976	6
110.104	-184.976	12
110.104	-181.976	11
110.104	-178.976	19
110.104	-175.976	25
110.104	-172.976	34
110.104	-169.976	32
110.104	-166.976	9
110.104	-163.976	9
110.104	-160.976	14
110.104	-157.976	8
110.104	-154.976	14
110.104	-151.976	7
110.104	-148.976	14
110.104	-145.976	6
110.104	-142.976	4
110.104	-139.976	12
110.104	-136.976	28
110.104	-133.976	13
110.104	-130.976	12
110.104	-127.976	10
110.104	-124.976	8
110.104	-121.976	12
110.104	-118.976	9
110.104	-115.976	10
110.104	-112.976	13
110.104	-109.976	20
110.104	-106.976	14
110.104	-103.976	8
110.104	-100.976	7
110.104	-97.9764	10
110.104	-94.9764	15
110.104	-91.9764	27
110.104	-88.9764	25
110.104	-85.9764	34
110.104	-82.9764	31
110.104	-79.9764	10
110.104	-76.9764	6
110.104	-73.9764	2
110.104	-70.9764	2
110.104	-67.9764	4
110.104	-64.9764	8
110.104	-61.9764	2
110.104	-58.9764	12
110.104	-55.9764	12
110.104	-52.9764	20
110.104	-49.9764	7
110.104	-46.9764	5
110.104	-43.9764	8
110.104	-40.9764	4
110.104	-37.9764	5
110.104	-34.9764	3
110.104	-31.9764	2
110.104	-28.9764	4
110.104	-25.9764	0
110.104	-22.9764	NaN

113.104	-208.976	NaN
113.104	-205.976	NaN
113.104	-202.976	1
113.104	-199.976	5
113.104	-196.976	9
113.104	-193.976	8
113.104	-190.976	5
113.104	-187.976	6
113.104	-184.976	3
113.104	-181.976	6
113.104	-178.976	14
113.104	-175.976	28
113.104	-172.976	27
113.104	-169.976	13
113.104	-166.976	10
113.104	-163.976	12
113.104	-160.976	7
113.104	-157.976	11
113.104	-154.976	9
113.104	-151.976	7
113.104	-148.976	13
113.104	-145.976	2
113.104	-142.976	2
113.104	-139.976	9
113.104	-136.976	13
113.104	-133.976	7
113.104	-130.976	11
113.104	-127.976	12
113.104	-124.976	12
113.104	-121.976	6
113.104	-118.976	14
113.104	-115.976	7
113.104	-112.976	10
113.104	-109.976	14
113.104	-106.976	18
113.104	-103.976	3
113.104	-100.976	11
113.104	-97.9764	4
113.104	-94.9764	12
113.104	-91.9764	24
113.104	-88.9764	36
113.104	-85.9764	35
113.104	-82.9764	23
113.104	-79.9764	7
113.104	-76.9764	2
113.104	-73.9764	2
113.104	-70.9764	2
113.104	-67.9764	6
113.104	-64.9764	12
113.104	-61.9764	23
113.104	-58.9764	69
113.104	-55.9764	22
113.104	-52.9764	17
113.104	-49.9764	9
113.104	-46.9764	9
113.104	-43.9764	5
113.104	-40.9764	3
113.104	-37.9764	3
113.104	-34.9764	6
113.104	-31.9764	5
113.104	-28.9764	0
113.104	-25.9764	NaN
113.104	-22.9764	NaN

116.104	-208.976	NaN
116.104	-205.976	0
116.104	-202.976	12
116.104	-199.976	6
116.104	-196.976	6
116.104	-193.976	13
116.104	-190.976	3
116.104	-187.976	5
116.104	-184.976	20
116.104	-181.976	24
116.104	-178.976	6
116.104	-175.976	24
116.104	-172.976	15
116.104	-169.976	11
116.104	-166.976	10
116.104	-163.976	9
116.104	-160.976	9
116.104	-157.976	9
116.104	-154.976	10
116.104	-151.976	20
116.104	-148.976	47
116.104	-145.976	9
116.104	-142.976	7
116.104	-139.976	8
116.104	-136.976	5
116.104	-133.976	9
116.104	-130.976	10
116.104	-127.976	10
116.104	-124.976	6
116.104	-121.976	4
116.104	-118.976	5
116.104	-115.976	10
116.104	-112.976	6
116.104	-109.976	8
116.104	-106.976	19
116.104	-103.976	7
116.104	-100.976	6
116.104	-97.9764	9
116.104	-94.9764	18
116.104	-91.9764	14
116.104	-88.9764	30
116.104	-85.9764	39
116.104	-82.9764	20
116.104	-79.9764	8
116.104	-76.9764	5
116.104	-73.9764	3
116.104	-70.9764	3
116.104	-67.9764	13
116.104	-64.9764	11
116.104	-61.9764	79
116.104	-58.9764	119
116.104	-55.9764	41
116.104	-52.9764	13
116.104	-49.9764	2
116.104	-46.9764	9
116.104	-43.9764	5
116.104	-40.9764	8
116.104	-37.9764	2
116.104	-34.9764	8
116.104	-31.9764	3
116.104	-28.9764	0
116.104	-25.9764	NaN
116.104	-22.9764	NaN

119.104	-208.976	0
119.104	-205.976	0
119.104	-202.976	11
119.104	-199.976	8
119.104	-196.976	9
119.104	-193.976	8
119.104	-190.976	6
119.104	-187.976	7
119.104	-184.976	23
119.104	-181.976	37
119.104	-178.976	10
119.104	-175.976	8
119.104	-172.976	13
119.104	-169.976	16
119.104	-166.976	8
119.104	-163.976	10
119.104	-160.976	10
119.104	-157.976	8
119.104	-154.976	13
119.104	-151.976	13
119.104	-148.976	24
119.104	-145.976	8
119.104	-142.976	4
119.104	-139.976	2
119.104	-136.976	6
119.104	-133.976	8
119.104	-130.976	9
119.104	-127.976	15
119.104	-124.976	6
119.104	-121.976	8
119.104	-118.976	7
119.104	-115.976	4
119.104	-112.976	5
119.104	-109.976	12
119.104	-106.976	9
119.104	-103.976	6
119.104	-100.976	7
119.104	-97.9764	17
119.104	-94.9764	16
119.104	-91.9764	19
119.104	-88.9764	21
119.104	-85.9764	32
119.104	-82.9764	15
119.104	-79.9764	7
119.104	-76.9764	6
119.104	-73.9764	2
119.104	-70.9764	3
119.104	-67.9764	12
119.104	-64.9764	12
119.104	-61.9764	74
119.104	-58.9764	116
119.104	-55.9764	56
119.104	-52.9764	5
119.104	-49.9764	10
119.104	-46.9764	25
119.104	-43.9764	8
119.104	-40.9764	15
119.104	-37.9764	3
119.104	-34.9764	0
119.104	-31.9764	1
119.104	-28.9764	0
119.104	-25.9764	NaN
119.104	-22.9764	NaN

122.104	-208.976	1
122.104	-205.976	3
122.104	-202.976	6
122.104	-199.976	4
122.104	-196.976	8
122.104	-193.976	15
122.104	-190.976	8
122.104	-187.976	18
122.104	-184.976	13
122.104	-181.976	9
122.104	-178.976	8
122.104	-175.976	17
122.104	-172.976	11
122.104	-169.976	19
122.104	-166.976	11
122.104	-163.976	6
122.104	-160.976	9
122.104	-157.976	10
122.104	-154.976	6
122.104	-151.976	7
122.104	-148.976	10
122.104	-145.976	11
122.104	-142.976	22
122.104	-139.976	8
122.104	-136.976	4
122.104	-133.976	11
122.104	-130.976	4
122.104	-127.976	4
122.104	-124.976	13
122.104	-121.976	13
122.104	-118.976	5
122.104	-115.976	10
122.104	-112.976	8
122.104	-109.976	13
122.104	-106.976	21
122.104	-103.976	8
122.104	-100.976	5
122.104	-97.9764	10
122.104	-94.9764	12
122.104	-91.9764	16
122.104	-88.9764	18
122.104	-85.9764	27
122.104	-82.9764	7
122.104	-79.9764	9
122.104	-76.9764	2
122.104	-73.9764	3
122.104	-70.9764	5
122.104	-67.9764	7
122.104	-64.9764	7
122.104	-61.9764	107
122.104	-58.9764	103
122.104	-55.9764	76
122.104	-52.9764	9
122.104	-49.9764	9
122.104	-46.9764	8
122.104	-43.9764	5
122.104	-40.9764	44
122.104	-37.9764	9
122.104	-34.9764	NaN
122.104	-31.9764	NaN
122.104	-28.9764	NaN
122.104	-25.9764	NaN
122.104	-22.9764	NaN

125.104	-208.976	4
125.104	-205.976	3
125.104	-202.976	7
125.104	-199.976	10
125.104	-196.976	12
125.104	-193.976	6
125.104	-190.976	5
125.104	-187.976	9
125.104	-184.976	11
125.104	-181.976	11
125.104	-178.976	6
125.104	-175.976	11
125.104	-172.976	12
125.104	-169.976	12
125.104	-166.976	11
125.104	-163.976	5
125.104	-160.976	6
125.104	-157.976	2
125.104	-154.976	4
125.104	-151.976	10
125.104	-148.976	4
125.104	-145.976	14
125.104	-142.976	29
125.104	-139.976	9
125.104	-136.976	2
125.104	-133.976	6
125.104	-130.976	9
125.104	-127.976	8
125.104	-124.976	8
125.104	-121.976	6
125.104	-118.976	9
125.104	-115.976	5
125.104	-112.976	7
125.104	-109.976	5
125.104	-106.976	13
125.104	-103.976	13
125.104	-100.976	8
125.104	-97.9764	10
125.104	-94.9764	18
125.104	-91.9764	23
125.104	-88.9764	17
125.104	-85.9764	13
125.104	-82.9764	4
125.104	-79.9764	5
125.104	-76.9764	8
125.104	-73.9764	3
125.104	-70.9764	4
125.104	-67.9764	8
125.104	-64.9764	12
125.104	-61.9764	64
125.104	-58.9764	19
125.104	-55.9764	11
125.104	-52.9764	15
125.104	-49.9764	5
125.104	-46.9764	6
125.104	-43.9764	2
125.104	-40.9764	7
125.104	-37.9764	4
125.104	-34.9764	NaN
125.104	-31.9764	NaN
125.104	-28.9764	NaN
125.104	-25.9764	NaN
125.104	-22.9764	NaN

128.104	-208.976	1
128.104	-205.976	3
128.104	-202.976	5
128.104	-199.976	6
128.104	-196.976	6
128.104	-193.976	6
128.104	-190.976	7
128.104	-187.976	8
128.104	-184.976	5
128.104	-181.976	10
128.104	-178.976	8
128.104	-175.976	8
128.104	-172.976	15
128.104	-169.976	8
128.104	-166.976	10
128.104	-163.976	7
128.104	-160.976	5
128.104	-157.976	6
128.104	-154.976	4
128.104	-151.976	6
128.104	-148.976	5
128.104	-145.976	6
128.104	-142.976	7
128.104	-139.976	7
128.104	-136.976	5
128.104	-133.976	10
128.104	-130.976	7
128.104	-127.976	6
128.104	-124.976	5
128.104	-121.976	11
128.104	-118.976	10
128.104	-115.976	7
128.104	-112.976	3
128.104	-109.976	5
128.104	-106.976	7
128.104	-103.976	4
128.104	-100.976	9
128.104	-97.9764	7
128.104	-94.9764	19
128.104	-91.9764	17
128.104	-88.9764	28
128.104	-85.9764	4
128.104	-82.9764	7
128.104	-79.9764	6
128.104	-76.9764	7
128.104	-73.9764	2
128.104	-70.9764	1
128.104	-67.9764	8
128.104	-64.9764	8
128.104	-61.9764	4
128.104	-58.9764	6
128.104	-55.9764	10
128.104	-52.9764	13
128.104	-49.9764	8
128.104	-46.9764	7
128.104	-43.9764	6
128.104	-40.9764	5
128.104	-37.9764	0
128.104	-34.9764	NaN
128.104	-31.9764	NaN
128.104	-28.9764	NaN
128.104	-25.9764	NaN
128.104	-22.9764	NaN

131.104	-208.976	NaN
131.104	-205.976	0
131.104	-202.976	4
131.104	-199.976	2
131.104	-196.976	5
131.104	-193.976	1
131.104	-190.976	5
131.104	-187.976	8
131.104	-184.976	11
131.104	-181.976	9
131.104	-178.976	7
131.104	-175.976	5
131.104	-172.976	9
131.104	-169.976	2
131.104	-166.976	7
131.104	-163.976	7
131.104	-160.976	15
131.104	-157.976	6
131.104	-154.976	2
131.104	-151.976	5
131.104	-148.976	8
131.104	-145.976	6
131.104	-142.976	4
131.104	-139.976	7
131.104	-136.976	2
131.104	-133.976	7
131.104	-130.976	8
131.104	-127.976	6
131.104	-124.976	4
131.104	-121.976	11
131.104	-118.976	10
131.104	-115.976	10
131.104	-112.976	6
131.104	-109.976	8
131.104	-106.976	4
131.104	-103.976	13
131.104	-100.976	4
131.104	-97.9764	7
131.104	-94.9764	15
131.104	-91.9764	41
131.104	-88.9764	66
131.104	-85.9764	6
131.104	-82.9764	5
131.104	-79.9764	8
131.104	-76.9764	4
131.104	-73.9764	3
131.104	-70.9764	1
131.104	-67.9764	5
131.104	-64.9764	8
131.104	-61.9764	9
131.104	-58.9764	11
131.104	-55.9764	8
131.104	-52.9764	13
131.104	-49.9764	7
131.104	-46.9764	6
131.104	-43.9764	5
131.104	-40.9764	2
131.104	-37.9764	1
131.104	-34.9764	NaN
131.104	-31.9764	NaN
131.104	-28.9764	NaN
131.104	-25.9764	NaN
131.104	-22.9764	NaN

134.104	-208.976	NaN
134.104	-205.976	NaN
134.104	-202.976	2
134.104	-199.976	2
134.104	-196.976	7
134.104	-193.976	11
134.104	-190.976	3
134.104	-187.976	9
134.104	-184.976	11
134.104	-181.976	20
134.104	-178.976	5
134.104	-175.976	2
134.104	-172.976	8
134.104	-169.976	0
134.104	-166.976	6
134.104	-163.976	10
134.104	-160.976	4
134.104	-157.976	4
134.104	-154.976	3
134.104	-151.976	8
134.104	-148.976	6
134.104	-145.976	6
134.104	-142.976	5
134.104	-139.976	7
134.104	-136.976	2
134.104	-133.976	6
134.104	-130.976	15
134.104	-127.976	10
134.104	-124.976	12
134.104	-121.976	8
134.104	-118.976	14
134.104	-115.976	9
134.104	-112.976	8
134.104	-109.976	9
134.104	-106.976	8
134.104	-103.976	9
134.104	-100.976	5
134.104	-97.9764	7
134.104	-94.9764	9
134.104	-91.9764	5
134.104	-88.9764	13
134.104	-85.9764	17
134.104	-82.9764	3
134.104	-79.9764	5
134.104	-76.9764	9
134.104	-73.9764	5
134.104	-70.9764	2
134.104	-67.9764	3
134.104	-64.9764	6
134.104	-61.9764	3
134.104	-58.9764	6
134.104	-55.9764	5
134.104	-52.9764	26
134.104	-49.9764	5
134.104	-46.9764	3
134.104	-43.9764	1
134.104	-40.9764	2
134.104	-37.9764	NaN
134.104	-34.9764	NaN
134.104	-31.9764	NaN
134.104	-28.9764	NaN
134.104	-25.9764	NaN
134.104	-22.9764	NaN

137.104	-208.976	NaN
137.104	-205.976	0
137.104	-202.976	1
137.104	-199.976	6
137.104	-196.976	5
137.104	-193.976	2
137.104	-190.976	4
137.104	-187.976	5
137.104	-184.976	39
137.104	-181.976	6
137.104	-178.976	8
137.104	-175.976	8
137.104	-172.976	4
137.104	-169.976	9
137.104	-166.976	2
137.104	-163.976	7
137.104	-160.976	6
137.104	-157.976	21
137.104	-154.976	4
137.104	-151.976	14
137.104	-148.976	9
137.104	-145.976	8
137.104	-142.976	5
137.104	-139.976	7
137.104	-136.976	9
137.104	-133.976	2
137.104	-130.976	10
137.104	-127.976	11
137.104	-124.976	3
137.104	-121.976	10
137.104	-118.976	10
137.104	-115.976	8
137.104	-112.976	5
137.104	-109.976	9
137.104	-106.976	5
137.104	-103.976	4
137.104	-100.976	7
137.104	-97.9764	6
137.104	-94.9764	7
137.104	-91.9764	10
137.104	-88.9764	9
137.104	-85.9764	19
137.104	-82.9764	7
137.104	-79.9764	2
137.104	-76.9764	1
137.104	-73.9764	4
137.104	-70.9764	3
137.104	-67.9764	9
137.104	-64.9764	3
137.104	-61.9764	3
137.104	-58.9764	5
137.104	-55.9764	9
137.104	-52.9764	14
137.104	-49.9764	17
137.104	-46.9764	3
137.104	-43.9764	9
137.104	-40.9764	7
137.104	-37.9764	NaN
137.104	-34.9764	NaN
137.104	-31.9764	NaN
137.104	-28.9764	NaN
137.104	-25.9764	NaN
137.104	-22.9764	NaN

140.104	-208.976	NaN
140.104	-205.976	1
140.104	-202.976	3
140.104	-199.976	5
140.104	-196.976	4
140.104	-193.976	8
140.104	-190.976	8
140.104	-187.976	5
140.104	-184.976	58
140.104	-181.976	26
140.104	-178.976	12
140.104	-175.976	6
140.104	-172.976	6
140.104	-169.976	7
140.104	-166.976	5
140.104	-163.976	5
140.104	-160.976	8
140.104	-157.976	41
140.104	-154.976	38
140.104	-151.976	13
140.104	-148.976	19
140.104	-145.976	23
140.104	-142.976	7
140.104	-139.976	5
140.104	-136.976	18
140.104	-133.976	6
140.104	-130.976	4
140.104	-127.976	12
140.104	-124.976	11
140.104	-121.976	14
140.104	-118.976	13
140.104	-115.976	3
140.104	-112.976	4
140.104	-109.976	8
140.104	-106.976	7
140.104	-103.976	5
140.104	-100.976	3
140.104	-97.9764	3
140.104	-94.9764	7
140.104	-91.9764	4
140.104	-88.9764	10
140.104	-85.9764	7
140.104	-82.9764	7
140.104	-79.9764	1
140.104	-76.9764	1
140.104	-73.9764	5
140.104	-70.9764	3
140.104	-67.9764	2
140.104	-64.9764	3
140.104	-61.9764	1
140.104	-58.9764	3
140.104	-55.9764	3
140.104	-52.9764	0
140.104	-49.9764	4
140.104	-46.9764	1
140.104	-43.9764	7
140.104	-40.9764	3
140.104	-37.9764	0
140.104	-34.9764	NaN
140.104	-31.9764	NaN
140.104	-28.9764	NaN
140.104	-25.9764	NaN
140.104	-22.9764	NaN

143.104	-208.976	0
143.104	-205.976	4
143.104	-202.976	3
143.104	-199.976	3
143.104	-196.976	5
143.104	-193.976	7
143.104	-190.976	5
143.104	-187.976	15
143.104	-184.976	3
143.104	-181.976	4
143.104	-178.976	5
143.104	-175.976	8
143.104	-172.976	4
143.104	-169.976	10
143.104	-166.976	9
143.104	-163.976	7
143.104	-160.976	34
143.104	-157.976	136
143.104	-154.976	74
143.104	-151.976	12
143.104	-148.976	3
143.104	-145.976	8
143.104	-142.976	8
143.104	-139.976	8
143.104	-136.976	16
143.104	-133.976	5
143.104	-130.976	8
143.104	-127.976	9
143.104	-124.976	10
143.104	-121.976	30
143.104	-118.976	14
143.104	-115.976	6
143.104	-112.976	8
143.104	-109.976	6
143.104	-106.976	1
143.104	-103.976	4
143.104	-100.976	10
143.104	-97.9764	7
143.104	-94.9764	4
143.104	-91.9764	7
143.104	-88.9764	6
143.104	-85.9764	1
143.104	-82.9764	2
143.104	-79.9764	0
143.104	-76.9764	4
143.104	-73.9764	2
143.104	-70.9764	2
143.104	-67.9764	6
143.104	-64.9764	6
143.104	-61.9764	0
143.104	-58.9764	3
143.104	-55.9764	3
143.104	-52.9764	0
143.104	-49.9764	1
143.104	-46.9764	0
143.104	-43.9764	3
143.104	-40.9764	4
143.104	-37.9764	1
143.104	-34.9764	0
143.104	-31.9764	NaN
143.104	-28.9764	NaN
143.104	-25.9764	NaN
143.104	-22.9764	NaN

146.104	-208.976	0
146.104	-205.976	4
146.104	-202.976	2
146.104	-199.976	7
146.104	-196.976	5
146.104	-193.976	10
146.104	-190.976	16
146.104	-187.976	17
146.104	-184.976	10
146.104	-181.976	6
146.104	-178.976	8
146.104	-175.976	5
146.104	-172.976	4
146.104	-169.976	4
146.104	-166.976	7
146.104	-163.976	7
146.104	-160.976	17
146.104	-157.976	96
146.104	-154.976	7
146.104	-151.976	10
146.104	-148.976	12
146.104	-145.976	1
146.104	-142.976	8
146.104	-139.976	3
146.104	-136.976	16
146.104	-133.976	10
146.104	-130.976	5
146.104	-127.976	4
146.104	-124.976	6
146.104	-121.976	20
146.104	-118.976	9
146.104	-115.976	6
146.104	-112.976	3
146.104	-109.976	5
146.104	-106.976	8
146.104	-103.976	7
146.104	-100.976	7
146.104	-97.9764	7
146.104	-94.9764	1
146.104	-91.9764	3
146.104	-88.9764	2
146.104	-85.9764	3
146.104	-82.9764	4
146.104	-79.9764	0
146.104	-76.9764	1
146.104	-73.9764	0
146.104	-70.9764	7
146.104	-67.9764	1
146.104	-64.9764	2
146.104	-61.9764	5
146.104	-58.9764	0
146.104	-55.9764	3
146.104	-52.9764	1
146.104	-49.9764	4
146.104	-46.9764	0
146.104	-43.9764	0
146.104	-40.9764	0
146.104	-37.9764	2
146.104	-34.9764	0
146.104	-31.9764	NaN
146.104	-28.9764	NaN
146.104	-25.9764	NaN
146.104	-22.9764	NaN

149.104	-208.976	0
149.104	-205.976	1
149.104	-202.976	3
149.104	-199.976	6
149.104	-196.976	7
149.104	-193.976	8
149.104	-190.976	5
149.104	-187.976	23
149.104	-184.976	8
149.104	-181.976	7
149.104	-178.976	7
149.104	-175.976	3
149.104	-172.976	9
149.104	-169.976	2
149.104	-166.976	5
149.104	-163.976	13
149.104	-160.976	7
149.104	-157.976	11
149.104	-154.976	14
149.104	-151.976	5
149.104	-148.976	5
149.104	-145.976	2
149.104	-142.976	6
149.104	-139.976	8
149.104	-136.976	7
149.104	-133.976	6
149.104	-130.976	7
149.104	-127.976	7
149.104	-124.976	4
149.104	-121.976	13
149.104	-118.976	11
149.104	-115.976	5
149.104	-112.976	6
149.104	-109.976	4
149.104	-106.976	4
149.104	-103.976	6
149.104	-100.976	9
149.104	-97.9764	7
149.104	-94.9764	4
149.104	-91.9764	2
149.104	-88.9764	3
149.104	-85.9764	5
149.104	-82.9764	0
149.104	-79.9764	2
149.104	-76.9764	2
149.104	-73.9764	1
149.104	-70.9764	1
149.104	-67.9764	2
149.104	-64.9764	1
149.104	-61.9764	1
149.104	-58.9764	1
149.104	-55.9764	6
149.104	-52.9764	1
149.104	-49.9764	1
149.104	-46.9764	NaN
149.104	-43.9764	NaN
149.104	-40.9764	NaN
149.104	-37.9764	4
149.104	-34.9764	0
149.104	-31.9764	NaN
149.104	-28.9764	NaN
149.104	-25.9764	NaN
149.104	-22.9764	NaN

152.104	-208.976	NaN
152.104	-205.976	2
152.104	-202.976	2
152.104	-199.976	4
152.104	-196.976	2
152.104	-193.976	7
152.104	-190.976	21
152.104	-187.976	102
152.104	-184.976	18
152.104	-181.976	15
152.104	-178.976	9
152.104	-175.976	13
152.104	-172.976	18
152.104	-169.976	8
152.104	-166.976	6
152.104	-163.976	4
152.104	-160.976	6
152.104	-157.976	12
152.104	-154.976	11
152.104	-151.976	6
152.104	-148.976	8
152.104	-145.976	4
152.104	-142.976	8
152.104	-139.976	6
152.104	-136.976	4
152.104	-133.976	9
152.104	-130.976	2
152.104	-127.976	5
152.104	-124.976	5
152.104	-121.976	10
152.104	-118.976	6
152.104	-115.976	2
152.104	-112.976	3
152.104	-109.976	6
152.104	-106.976	5
152.104	-103.976	5
152.104	-100.976	8
152.104	-97.9764	3
152.104	-94.9764	5
152.104	-91.9764	9
152.104	-88.9764	6
152.104	-85.9764	1
152.104	-82.9764	3
152.104	-79.9764	1
152.104	-76.9764	0
152.104	-73.9764	4
152.104	-70.9764	1
152.104	-67.9764	0
152.104	-64.9764	2
152.104	-61.9764	0
152.104	-58.9764	15
152.104	-55.9764	16
152.104	-52.9764	2
152.104	-49.9764	4
152.104	-46.9764	0
152.104	-43.9764	NaN
152.104	-40.9764	NaN
152.104	-37.9764	NaN
152.104	-34.9764	NaN
152.104	-31.9764	NaN
152.104	-28.9764	NaN
152.104	-25.9764	NaN
152.104	-22.9764	NaN

155.104	-208.976	NaN
155.104	-205.976	NaN
155.104	-202.976	2
155.104	-199.976	3
155.104	-196.976	4
155.104	-193.976	11
155.104	-190.976	90
155.104	-187.976	207
155.104	-184.976	15
155.104	-181.976	3
155.104	-178.976	7
155.104	-175.976	5
155.104	-172.976	13
155.104	-169.976	5
155.104	-166.976	9
155.104	-163.976	6
155.104	-160.976	3
155.104	-157.976	7
155.104	-154.976	4
155.104	-151.976	6
155.104	-148.976	2
155.104	-145.976	12
155.104	-142.976	3
155.104	-139.976	7
155.104	-136.976	2
155.104	-133.976	2
155.104	-130.976	9
155.104	-127.976	5
155.104	-124.976	5
155.104	-121.976	24
155.104	-118.976	4
155.104	-115.976	10
155.104	-112.976	7
155.104	-109.976	8
155.104	-106.976	6
155.104	-103.976	6
155.104	-100.976	8
155.104	-97.9764	8
155.104	-94.9764	10
155.104	-91.9764	9
155.104	-88.9764	3
155.104	-85.9764	1
155.104	-82.9764	2
155.104	-79.9764	3
155.104	-76.9764	0
155.104	-73.9764	0
155.104	-70.9764	2
155.104	-67.9764	2
155.104	-64.9764	4
155.104	-61.9764	0
155.104	-58.9764	6
155.104	-55.9764	6
155.104	-52.9764	1
155.104	-49.9764	15
155.104	-46.9764	1
155.104	-43.9764	NaN
155.104	-40.9764	NaN
155.104	-37.9764	NaN
155.104	-34.9764	NaN
155.104	-31.9764	NaN
155.104	-28.9764	NaN
155.104	-25.9764	NaN
155.104	-22.9764	NaN

158.104	-208.976	NaN
158.104	-205.976	NaN
158.104	-202.976	4
158.104	-199.976	7
158.104	-196.976	2
158.104	-193.976	10
158.104	-190.976	94
158.104	-187.976	141
158.104	-184.976	10
158.104	-181.976	4
158.104	-178.976	9
158.104	-175.976	7
158.104	-172.976	4
158.104	-169.976	5
158.104	-166.976	2
158.104	-163.976	3
158.104	-160.976	4
158.104	-157.976	3
158.104	-154.976	4
158.104	-151.976	6
158.104	-148.976	2
158.104	-145.976	14
158.104	-142.976	3
158.104	-139.976	5
158.104	-136.976	1
158.104	-133.976	3
158.104	-130.976	2
158.104	-127.976	2
158.104	-124.976	7
158.104	-121.976	25
158.104	-118.976	3
158.104	-115.976	4
158.104	-112.976	11
158.104	-109.976	10
158.104	-106.976	2
158.104	-103.976	11
158.104	-100.976	10
158.104	-97.9764	12
158.104	-94.9764	45
158.104	-91.9764	40
158.104	-88.9764	4
158.104	-85.9764	2
158.104	-82.9764	1
158.104	-79.9764	2
158.104	-76.9764	0
158.104	-73.9764	5
158.104	-70.9764	0
158.104	-67.9764	2
158.104	-64.9764	3
158.104	-61.9764	0
158.104	-58.9764	3
158.104	-55.9764	3
158.104	-52.9764	0
158.104	-49.9764	0
158.104	-46.9764	0
158.104	-43.9764	1
158.104	-40.9764	NaN
158.104	-37.9764	NaN
158.104	-34.9764	NaN
158.104	-31.9764	NaN
158.104	-28.9764	NaN
158.104	-25.9764	NaN
158.104	-22.9764	NaN

161.104	-208.976	NaN
161.104	-205.976	NaN
161.104	-202.976	2
161.104	-199.976	2
161.104	-196.976	6
161.104	-193.976	12
161.104	-190.976	18
161.104	-187.976	12
161.104	-184.976	11
161.104	-181.976	8
161.104	-178.976	5
161.104	-175.976	5
161.104	-172.976	2
161.104	-169.976	2
161.104	-166.976	7
161.104	-163.976	5
161.104	-160.976	2
161.104	-157.976	7
161.104	-154.976	7
161.104	-151.976	3
161.104	-148.976	3
161.104	-145.976	4
161.104	-142.976	3
161.104	-139.976	5
161.104	-136.976	7
161.104	-133.976	5
161.104	-130.976	0
161.104	-127.976	5
161.104	-124.976	5
161.104	-121.976	11
161.104	-118.976	5
161.104	-115.976	8
161.104	-112.976	4
161.104	-109.976	4
161.104	-106.976	2
161.104	-103.976	7
161.104	-100.976	11
161.104	-97.9764	4
161.104	-94.9764	9
161.104	-91.9764	1
161.104	-88.9764	1
161.104	-85.9764	2
161.104	-82.9764	0
161.104	-79.9764	1
161.104	-76.9764	1
161.104	-73.9764	2
161.104	-70.9764	1
161.104	-67.9764	3
161.104	-64.9764	2
161.104	-61.9764	2
161.104	-58.9764	1
161.104	-55.9764	5
161.104	-52.9764	2
161.104	-49.9764	1
161.104	-46.9764	5
161.104	-43.9764	0
161.104	-40.9764	NaN
161.104	-37.9764	NaN
161.104	-34.9764	NaN
161.104	-31.9764	NaN
161.104	-28.9764	NaN
161.104	-25.9764	NaN
161.104	-22.9764	NaN

164.104	-208.976	NaN
164.104	-205.976	NaN
164.104	-202.976	0
164.104	-199.976	5
164.104	-196.976	5
164.104	-193.976	2
164.104	-190.976	8
164.104	-187.976	10
164.104	-184.976	2
164.104	-181.976	9
164.104	-178.976	11
164.104	-175.976	4
164.104	-172.976	6
164.104	-169.976	5
164.104	-166.976	7
164.104	-163.976	4
164.104	-160.976	3
164.104	-157.976	10
164.104	-154.976	5
164.104	-151.976	5
164.104	-148.976	3
164.104	-145.976	1
164.104	-142.976	9
164.104	-139.976	4
164.104	-136.976	12
164.104	-133.976	4
164.104	-130.976	0
164.104	-127.976	4
164.104	-124.976	3
164.104	-121.976	8
164.104	-118.976	3
164.104	-115.976	5
164.104	-112.976	8
164.104	-109.976	32
164.104	-106.976	19
164.104	-103.976	5
164.104	-100.976	5
164.104	-97.9764	10
164.104	-94.9764	2
164.104	-91.9764	1
164.104	-88.9764	1
164.104	-85.9764	3
164.104	-82.9764	1
164.104	-79.9764	0
164.104	-76.9764	2
164.104	-73.9764	1
164.104	-70.9764	2
164.104	-67.9764	1
164.104	-64.9764	3
164.104	-61.9764	1
164.104	-58.9764	2
164.104	-55.9764	0
164.104	-52.9764	2
164.104	-49.9764	0
164.104	-46.9764	5
164.104	-43.9764	0
164.104	-40.9764	NaN
164.104	-37.9764	NaN
164.104	-34.9764	NaN
164.104	-31.9764	NaN
164.104	-28.9764	NaN
164.104	-25.9764	NaN
164.104	-22.9764	NaN

167.104	-208.976	NaN
167.104	-205.976	NaN
167.104	-202.976	0
167.104	-199.976	6
167.104	-196.976	7
167.104	-193.976	12
167.104	-190.976	7
167.104	-187.976	4
167.104	-184.976	5
167.104	-181.976	2
167.104	-178.976	14
167.104	-175.976	3
167.104	-172.976	2
167.104	-169.976	10
167.104	-166.976	19
167.104	-163.976	3
167.104	-160.976	1
167.104	-157.976	6
167.104	-154.976	2
167.104	-151.976	4
167.104	-148.976	2
167.104	-145.976	0
167.104	-142.976	7
167.104	-139.976	3
167.104	-136.976	3
167.104	-133.976	5
167.104	-130.976	9
167.104	-127.976	9
167.104	-124.976	7
167.104	-121.976	14
167.104	-118.976	11
167.104	-115.976	5
167.104	-112.976	7
167.104	-109.976	49
167.104	-106.976	15
167.104	-103.976	6
167.104	-100.976	6
167.104	-97.9764	5
167.104	-94.9764	3
167.104	-91.9764	7
167.104	-88.9764	2
167.104	-85.9764	6
167.104	-82.9764	0
167.104	-79.9764	4
167.104	-76.9764	3
167.104	-73.9764	1
167.104	-70.9764	0
167.104	-67.9764	2
167.104	-64.9764	0
167.104	-61.9764	2
167.104	-58.9764	0
167.104	-55.9764	2
167.104	-52.9764	2
167.104	-49.9764	6
167.104	-46.9764	7
167.104	-43.9764	8
167.104	-40.9764	NaN
167.104	-37.9764	NaN
167.104	-34.9764	NaN
167.104	-31.9764	NaN
167.104	-28.9764	NaN
167.104	-25.9764	NaN
167.104	-22.9764	NaN

170.104	-208.976	NaN
170.104	-205.976	NaN
170.104	-202.976	0
170.104	-199.976	5
170.104	-196.976	20
170.104	-193.976	7
170.104	-190.976	6
170.104	-187.976	8
170.104	-184.976	4
170.104	-181.976	1
170.104	-178.976	17
170.104	-175.976	7
170.104	-172.976	5
170.104	-169.976	12
170.104	-166.976	25
170.104	-163.976	8
170.104	-160.976	5
170.104	-157.976	2
170.104	-154.976	2
170.104	-151.976	7
170.104	-148.976	3
170.104	-145.976	2
170.104	-142.976	4
170.104	-139.976	10
170.104	-136.976	3
170.104	-133.976	25
170.104	-130.976	13
170.104	-127.976	5
170.104	-124.976	9
170.104	-121.976	14
170.104	-118.976	3
170.104	-115.976	16
170.104	-112.976	11
170.104	-109.976	7
170.104	-106.976	9
170.104	-103.976	4
170.104	-100.976	15
170.104	-97.9764	2
170.104	-94.9764	6
170.104	-91.9764	2
170.104	-88.9764	2
170.104	-85.9764	3
170.104	-82.9764	3
170.104	-79.9764	1
170.104	-76.9764	2
170.104	-73.9764	5
170.104	-70.9764	2
170.104	-67.9764	0
170.104	-64.9764	0
170.104	-61.9764	2
170.104	-58.9764	1
170.104	-55.9764	0
170.104	-52.9764	3
170.104	-49.9764	1
170.104	-46.9764	13
170.104	-43.9764	18
170.104	-40.9764	0
170.104	-37.9764	NaN
170.104	-34.9764	NaN
170.104	-31.9764	NaN
170.104	-28.9764	NaN
170.104	-25.9764	NaN
170.104	-22.9764	NaN

173.104	-208.976	NaN
173.104	-205.976	NaN
173.104	-202.976	NaN
173.104	-199.976	4
173.104	-196.976	2
173.104	-193.976	8
173.104	-190.976	3
173.104	-187.976	7
173.104	-184.976	5
173.104	-181.976	4
173.104	-178.976	12
173.104	-175.976	2
173.104	-172.976	1
173.104	-169.976	5
173.104	-166.976	9
173.104	-163.976	1
173.104	-160.976	1
173.104	-157.976	2
173.104	-154.976	0
173.104	-151.976	5
173.104	-148.976	4
173.104	-145.976	4
173.104	-142.976	1
173.104	-139.976	1
173.104	-136.976	4
173.104	-133.976	3
173.104	-130.976	5
173.104	-127.976	5
173.104	-124.976	9
173.104	-121.976	6
173.104	-118.976	8
173.104	-115.976	8
173.104	-112.976	64
173.104	-109.976	14
173.104	-106.976	7
173.104	-103.976	14
173.104	-100.976	15
173.104	-97.9764	5
173.104	-94.9764	1
173.104	-91.9764	2
173.104	-88.9764	3
173.104	-85.9764	3
173.104	-82.9764	5
173.104	-79.9764	3
173.104	-76.9764	2
173.104	-73.9764	1
173.104	-70.9764	0
173.104	-67.9764	1
173.104	-64.9764	3
173.104	-61.9764	4
173.104	-58.9764	1
173.104	-55.9764	2
173.104	-52.9764	4
173.104	-49.9764	3
173.104	-46.9764	3
173.104	-43.9764	10
173.104	-40.9764	0
173.104	-37.9764	NaN
173.104	-34.9764	NaN
173.104	-31.9764	NaN
173.104	-28.9764	NaN
173.104	-25.9764	NaN
173.104	-22.9764	NaN

176.104	-208.976	NaN
176.104	-205.976	NaN
176.104	-202.976	NaN
176.104	-199.976	4
176.104	-196.976	1
176.104	-193.976	6
176.104	-190.976	8
176.104	-187.976	7
176.104	-184.976	8
176.104	-181.976	4
176.104	-178.976	9
176.104	-175.976	3
176.104	-172.976	4
176.104	-169.976	3
176.104	-166.976	5
176.104	-163.976	3
176.104	-160.976	1
176.104	-157.976	4
176.104	-154.976	5
176.104	-151.976	1
176.104	-148.976	1
176.104	-145.976	3
176.104	-142.976	1
176.104	-139.976	1
176.104	-136.976	5
176.104	-133.976	5
176.104	-130.976	8
176.104	-127.976	17
176.104	-124.976	11
176.104	-121.976	4
176.104	-118.976	4
176.104	-115.976	7
176.104	-112.976	92
176.104	-109.976	20
176.104	-106.976	9
176.104	-103.976	11
176.104	-100.976	4
176.104	-97.9764	2
176.104	-94.9764	3
176.104	-91.9764	2
176.104	-88.9764	7
176.104	-85.9764	7
176.104	-82.9764	3
176.104	-79.9764	1
176.104	-76.9764	2
176.104	-73.9764	2
176.104	-70.9764	2
176.104	-67.9764	0
176.104	-64.9764	2
176.104	-61.9764	1
176.104	-58.9764	3
176.104	-55.9764	2
176.104	-52.9764	2
176.104	-49.9764	3
176.104	-46.9764	3
176.104	-43.9764	2
176.104	-40.9764	2
176.104	-37.9764	0
176.104	-34.9764	NaN
176.104	-31.9764	NaN
176.104	-28.9764	NaN
176.104	-25.9764	NaN
176.104	-22.9764	NaN

179.104	-208.976	NaN
179.104	-205.976	NaN
179.104	-202.976	0
179.104	-199.976	5
179.104	-196.976	6
179.104	-193.976	5
179.104	-190.976	5
179.104	-187.976	5
179.104	-184.976	8
179.104	-181.976	6
179.104	-178.976	1
179.104	-175.976	5
179.104	-172.976	6
179.104	-169.976	8
179.104	-166.976	3
179.104	-163.976	5
179.104	-160.976	4
179.104	-157.976	3
179.104	-154.976	4
179.104	-151.976	1
179.104	-148.976	0
179.104	-145.976	0
179.104	-142.976	NaN
179.104	-139.976	NaN
179.104	-136.976	0
179.104	-133.976	8
179.104	-130.976	7
179.104	-127.976	23
179.104	-124.976	13
179.104	-121.976	3
179.104	-118.976	10
179.104	-115.976	4
179.104	-112.976	12
179.104	-109.976	7
179.104	-106.976	8
179.104	-103.976	5
179.104	-100.976	0
179.104	-97.9764	4
179.104	-94.9764	0
179.104	-91.9764	2
179.104	-88.9764	9
179.104	-85.9764	10
179.104	-82.9764	3
179.104	-79.9764	5
179.104	-76.9764	1
179.104	-73.9764	1
179.104	-70.9764	1
179.104	-67.9764	3
179.104	-64.9764	4
179.104	-61.9764	2
179.104	-58.9764	6
179.104	-55.9764	0
179.104	-52.9764	1
179.104	-49.9764	3
179.104	-46.9764	2
179.104	-43.9764	3
179.104	-40.9764	0
179.104	-37.9764	0
179.104	-34.9764	NaN
179.104	-31.9764	NaN
179.104	-28.9764	NaN
179.104	-25.9764	NaN
179.104	-22.9764	NaN

182.104	-208.976	NaN
182.104	-205.976	NaN
182.104	-202.976	NaN
182.104	-199.976	4
182.104	-196.976	5
182.104	-193.976	4
182.104	-190.976	6
182.104	-187.976	3
182.104	-184.976	4
182.104	-181.976	2
182.104	-178.976	2
182.104	-175.976	5
182.104	-172.976	6
182.104	-169.976	6
182.104	-166.976	0
182.104	-163.976	1
182.104	-160.976	5
182.104	-157.976	5
182.104	-154.976	0
182.104	-151.976	NaN
182.104	-148.976	NaN
182.104	-145.976	NaN
182.104	-142.976	NaN
182.104	-139.976	NaN
182.104	-136.976	0
182.104	-133.976	11
182.104	-130.976	9
182.104	-127.976	10
182.104	-124.976	7
182.104	-121.976	9
182.104	-118.976	8
182.104	-115.976	3
182.104	-112.976	4
182.104	-109.976	11
182.104	-106.976	4
182.104	-103.976	2
182.104	-100.976	5
182.104	-97.9764	2
182.104	-94.9764	3
182.104	-91.9764	4
182.104	-88.9764	7
182.104	-85.9764	3
182.104	-82.9764	2
182.104	-79.9764	8
182.104	-76.9764	3
182.104	-73.9764	0
182.104	-70.9764	1
182.104	-67.9764	1
182.104	-64.9764	1
182.104	-61.9764	0
182.104	-58.9764	0
182.104	-55.9764	2
182.104	-52.9764	1
182.104	-49.9764	1
182.104	-46.9764	0
182.104	-43.9764	4
182.104	-40.9764	3
182.104	-37.9764	0
182.104	-34.9764	NaN
182.104	-31.9764	NaN
182.104	-28.9764	NaN
182.104	-25.9764	NaN
182.104	-22.9764	NaN

185.104	-208.976	NaN
185.104	-205.976	NaN
185.104	-202.976	0
185.104	-199.976	2
185.104	-196.976	6
185.104	-193.976	6
185.104	-190.976	4
185.104	-187.976	5
185.104	-184.976	4
185.104	-181.976	4
185.104	-178.976	1
185.104	-175.976	6
185.104	-172.976	5
185.104	-169.976	3
185.104	-166.976	2
185.104	-163.976	4
185.104	-160.976	2
185.104	-157.976	1
185.104	-154.976	NaN
185.104	-151.976	NaN
185.104	-148.976	NaN
185.104	-145.976	NaN
185.104	-142.976	NaN
185.104	-139.976	NaN
185.104	-136.976	NaN
185.104	-133.976	8
185.104	-130.976	13
185.104	-127.976	18
185.104	-124.976	15
185.104	-121.976	6
185.104	-118.976	7
185.104	-115.976	8
185.104	-112.976	5
185.104	-109.976	6
185.104	-106.976	3
185.104	-103.976	5
185.104	-100.976	3
185.104	-97.9764	2
185.104	-94.9764	2
185.104	-91.9764	1
185.104	-88.9764	2
185.104	-85.9764	5
185.104	-82.9764	2
185.104	-79.9764	8
185.104	-76.9764	1
185.104	-73.9764	3
185.104	-70.9764	1
185.104	-67.9764	2
185.104	-64.9764	1
185.104	-61.9764	2
185.104	-58.9764	0
185.104	-55.9764	3
185.104	-52.9764	1
185.104	-49.9764	1
185.104	-46.9764	5
185.104	-43.9764	1
185.104	-40.9764	2
185.104	-37.9764	0
185.104	-34.9764	NaN
185.104	-31.9764	NaN
185.104	-28.9764	NaN
185.104	-25.9764	NaN
185.104	-22.9764	NaN

188.104	-208.976	NaN
188.104	-205.976	0
188.104	-202.976	4
188.104	-199.976	2
188.104	-196.976	9
188.104	-193.976	4
188.104	-190.976	0
188.104	-187.976	1
188.104	-184.976	6
188.104	-181.976	3
188.104	-178.976	3
188.104	-175.976	1
188.104	-172.976	3
188.104	-169.976	2
188.104	-166.976	5
188.104	-163.976	1
188.104	-160.976	3
188.104	-157.976	NaN
188.104	-154.976	NaN
188.104	-151.976	NaN
188.104	-148.976	NaN
188.104	-145.976	NaN
188.104	-142.976	NaN
188.104	-139.976	NaN
188.104	-136.976	0
188.104	-133.976	5
188.104	-130.976	12
188.104	-127.976	4
188.104	-124.976	50
188.104	-121.976	14
188.104	-118.976	9
188.104	-115.976	5
188.104	-112.976	3
188.104	-109.976	3
188.104	-106.976	4
188.104	-103.976	5
188.104	-100.976	4
188.104	-97.9764	4
188.104	-94.9764	6
188.104	-91.9764	3
188.104	-88.9764	0
188.104	-85.9764	1
188.104	-82.9764	1
188.104	-79.9764	3
188.104	-76.9764	3
188.104	-73.9764	2
188.104	-70.9764	1
188.104	-67.9764	1
188.104	-64.9764	0
188.104	-61.9764	0
188.104	-58.9764	2
188.104	-55.9764	4
188.104	-52.9764	1
188.104	-49.9764	3
188.104	-46.9764	3
188.104	-43.9764	0
188.104	-40.9764	1
188.104	-37.9764	2
188.104	-34.9764	NaN
188.104	-31.9764	NaN
188.104	-28.9764	NaN
188.104	-25.9764	NaN
188.104	-22.9764	NaN

191.104	-208.976	NaN
191.104	-205.976	1
191.104	-202.976	0
191.104	-199.976	3
191.104	-196.976	0
191.104	-193.976	0
191.104	-190.976	NaN
191.104	-187.976	0
191.104	-184.976	3
191.104	-181.976	9
191.104	-178.976	4
191.104	-175.976	6
191.104	-172.976	5
191.104	-169.976	3
191.104	-166.976	5
191.104	-163.976	8
191.104	-160.976	1
191.104	-157.976	NaN
191.104	-154.976	NaN
191.104	-151.976	NaN
191.104	-148.976	NaN
191.104	-145.976	NaN
191.104	-142.976	NaN
191.104	-139.976	NaN
191.104	-136.976	NaN
191.104	-133.976	1
191.104	-130.976	7
191.104	-127.976	10
191.104	-124.976	42
191.104	-121.976	7
191.104	-118.976	7
191.104	-115.976	4
191.104	-112.976	4
191.104	-109.976	4
191.104	-106.976	3
191.104	-103.976	4
191.104	-100.976	2
191.104	-97.9764	0
191.104	-94.9764	2
191.104	-91.9764	2
191.104	-88.9764	15
191.104	-85.9764	19
191.104	-82.9764	3
191.104	-79.9764	6
191.104	-76.9764	3
191.104	-73.9764	3
191.104	-70.9764	0
191.104	-67.9764	0
191.104	-64.9764	1
191.104	-61.9764	0
191.104	-58.9764	2
191.104	-55.9764	0
191.104	-52.9764	2
191.104	-49.9764	5
191.104	-46.9764	0
191.104	-43.9764	3
191.104	-40.9764	12
191.104	-37.9764	1
191.104	-34.9764	0
191.104	-31.9764	NaN
191.104	-28.9764	NaN
191.104	-25.9764	NaN
191.104	-22.9764	NaN

194.104	-208.976	NaN
194.104	-205.976	NaN
194.104	-202.976	0
194.104	-199.976	0
194.104	-196.976	NaN
194.104	-193.976	NaN
194.104	-190.976	NaN
194.104	-187.976	NaN
194.104	-184.976	2
194.104	-181.976	6
194.104	-178.976	1
194.104	-175.976	2
194.104	-172.976	2
194.104	-169.976	1
194.104	-166.976	1
194.104	-163.976	0
194.104	-160.976	NaN
194.104	-157.976	NaN
194.104	-154.976	NaN
194.104	-151.976	NaN
194.104	-148.976	NaN
194.104	-145.976	NaN
194.104	-142.976	NaN
194.104	-139.976	NaN
194.104	-136.976	NaN
194.104	-133.976	0
194.104	-130.976	7
194.104	-127.976	5
194.104	-124.976	4
194.104	-121.976	4
194.104	-118.976	6
194.104	-115.976	9
194.104	-112.976	0
194.104	-109.976	1
194.104	-106.976	4
194.104	-103.976	2
194.104	-100.976	5
194.104	-97.9764	0
194.104	-94.9764	5
194.104	-91.9764	2
194.104	-88.9764	3
194.104	-85.9764	98
194.104	-82.9764	82
194.104	-79.9764	3
194.104	-76.9764	3
194.104	-73.9764	6
194.104	-70.9764	4
194.104	-67.9764	4
194.104	-64.9764	2
194.104	-61.9764	3
194.104	-58.9764	2
194.104	-55.9764	2
194.104	-52.9764	2
194.104	-49.9764	2
194.104	-46.9764	0
194.104	-43.9764	2
194.104	-40.9764	6
194.104	-37.9764	0
194.104	-34.9764	0
194.104	-31.9764	0
194.104	-28.9764	NaN
194.104	-25.9764	NaN
194.104	-22.9764	NaN

197.104	-208.976	NaN
197.104	-205.976	NaN
197.104	-202.976	NaN
197.104	-199.976	NaN
197.104	-196.976	NaN
197.104	-193.976	NaN
197.104	-190.976	NaN
197.104	-187.976	NaN
197.104	-184.976	3
197.104	-181.976	4
197.104	-178.976	7
197.104	-175.976	3
197.104	-172.976	3
197.104	-169.976	3
197.104	-166.976	3
197.104	-163.976	NaN
197.104	-160.976	NaN
197.104	-157.976	NaN
197.104	-154.976	NaN
197.104	-151.976	NaN
197.104	-148.976	NaN
197.104	-145.976	NaN
197.104	-142.976	NaN
197.104	-139.976	NaN
197.104	-136.976	NaN
197.104	-133.976	NaN
197.104	-130.976	0
197.104	-127.976	6
197.104	-124.976	4
197.104	-121.976	1
197.104	-118.976	5
197.104	-115.976	13
197.104	-112.976	10
197.104	-109.976	4
197.104	-106.976	2
197.104	-103.976	3
197.104	-100.976	1
197.104	-97.9764	4
197.104	-94.9764	3
197.104	-91.9764	1
197.104	-88.9764	1
197.104	-85.9764	120
197.104	-82.9764	182
197.104	-79.9764	13
197.104	-76.9764	4
197.104	-73.9764	5
197.104	-70.9764	5
197.104	-67.9764	1
197.104	-64.9764	2
197.104	-61.9764	0
197.104	-58.9764	14
197.104	-55.9764	0
197.104	-52.9764	0
197.104	-49.9764	2
197.104	-46.9764	0
197.104	-43.9764	1
197.104	-40.9764	3
197.104	-37.9764	1
197.104	-34.9764	0
197.104	-31.9764	0
197.104	-28.9764	NaN
197.104	-25.9764	NaN
197.104	-22.9764	NaN

200.104	-208.976	NaN
200.104	-205.976	NaN
200.104	-202.976	NaN
200.104	-199.976	NaN
200.104	-196.976	NaN
200.104	-193.976	NaN
200.104	-190.976	NaN
200.104	-187.976	NaN
200.104	-184.976	1
200.104	-181.976	6
200.104	-178.976	5
200.104	-175.976	4
200.104	-172.976	3
200.104	-169.976	1
200.104	-166.976	0
200.104	-163.976	NaN
200.104	-160.976	NaN
200.104	-157.976	NaN
200.104	-154.976	NaN
200.104	-151.976	NaN
200.104	-148.976	NaN
200.104	-145.976	NaN
200.104	-142.976	NaN
200.104	-139.976	NaN
200.104	-136.976	NaN
200.104	-133.976	NaN
200.104	-130.976	0
200.104	-127.976	5
200.104	-124.976	4
200.104	-121.976	4
200.104	-118.976	6
200.104	-115.976	7
200.104	-112.976	7
200.104	-109.976	3
200.104	-106.976	3
200.104	-103.976	5
200.104	-100.976	2
200.104	-97.9764	4
200.104	-94.9764	1
200.104	-91.9764	3
200.104	-88.9764	1
200.104	-85.9764	134
200.104	-82.9764	212
200.104	-79.9764	25
200.104	-76.9764	7
200.104	-73.9764	5
200.104	-70.9764	0
200.104	-67.9764	1
200.104	-64.9764	0
200.104	-61.9764	1
200.104	-58.9764	4
200.104	-55.9764	2
200.104	-52.9764	3
200.104	-49.9764	3
200.104	-46.9764	14
200.104	-43.9764	0
200.104	-40.9764	0
200.104	-37.9764	0
200.104	-34.9764	0
200.104	-31.9764	1
200.104	-28.9764	NaN
200.104	-25.9764	NaN
200.104	-22.9764	NaN

203.104	-208.976	NaN
203.104	-205.976	NaN
203.104	-202.976	NaN
203.104	-199.976	NaN
203.104	-196.976	NaN
203.104	-193.976	NaN
203.104	-190.976	NaN
203.104	-187.976	NaN
203.104	-184.976	NaN
203.104	-181.976	NaN
203.104	-178.976	2
203.104	-175.976	2
203.104	-172.976	2
203.104	-169.976	0
203.104	-166.976	NaN
203.104	-163.976	NaN
203.104	-160.976	NaN
203.104	-157.976	NaN
203.104	-154.976	NaN
203.104	-151.976	NaN
203.104	-148.976	NaN
203.104	-145.976	NaN
203.104	-142.976	NaN
203.104	-139.976	NaN
203.104	-136.976	NaN
203.104	-133.976	NaN
203.104	-130.976	0
203.104	-127.976	6
203.104	-124.976	5
203.104	-121.976	2
203.104	-118.976	6
203.104	-115.976	9
203.104	-112.976	2
203.104	-109.976	1
203.104	-106.976	5
203.104	-103.976	2
203.104	-100.976	2
203.104	-97.9764	2
203.104	-94.9764	1
203.104	-91.9764	2
203.104	-88.9764	3
203.104	-85.9764	143
203.104	-82.9764	160
203.104	-79.9764	25
203.104	-76.9764	6
203.104	-73.9764	5
203.104	-70.9764	3
203.104	-67.9764	1
203.104	-64.9764	4
203.104	-61.9764	1
203.104	-58.9764	1
203.104	-55.9764	0
203.104	-52.9764	1
203.104	-49.9764	0
203.104	-46.9764	2
203.104	-43.9764	0
203.104	-40.9764	0
203.104	-37.9764	4
203.104	-34.9764	0
203.104	-31.9764	NaN
203.104	-28.9764	NaN
203.104	-25.9764	NaN
203.104	-22.9764	NaN

206.104	-208.976	NaN
206.104	-205.976	NaN
206.104	-202.976	NaN
206.104	-199.976	NaN
206.104	-196.976	NaN
206.104	-193.976	NaN
206.104	-190.976	NaN
206.104	-187.976	NaN
206.104	-184.976	NaN
206.104	-181.976	0
206.104	-178.976	2
206.104	-175.976	2
206.104	-172.976	3
206.104	-169.976	2
206.104	-166.976	NaN
206.104	-163.976	NaN
206.104	-160.976	NaN
206.104	-157.976	NaN
206.104	-154.976	NaN
206.104	-151.976	NaN
206.104	-148.976	NaN
206.104	-145.976	NaN
206.104	-142.976	NaN
206.104	-139.976	NaN
206.104	-136.976	NaN
206.104	-133.976	NaN
206.104	-130.976	NaN
206.104	-127.976	1
206.104	-124.976	6
206.104	-121.976	2
206.104	-118.976	30
206.104	-115.976	22
206.104	-112.976	4
206.104	-109.976	2
206.104	-106.976	3
206.104	-103.976	1
206.104	-100.976	2
206.104	-97.9764	1
206.104	-94.9764	1
206.104	-91.9764	0
206.104	-88.9764	14
206.104	-85.9764	148
206.104	-82.9764	32
206.104	-79.9764	3
206.104	-76.9764	9
206.104	-73.9764	3
206.104	-70.9764	7
206.104	-67.9764	1
206.104	-64.9764	3
206.104	-61.9764	0
206.104	-58.9764	1
206.104	-55.9764	2
206.104	-52.9764	2
206.104	-49.9764	0
206.104	-46.9764	4
206.104	-43.9764	0
206.104	-40.9764	0
206.104	-37.9764	0
206.104	-34.9764	2
206.104	-31.9764	NaN
206.104	-28.9764	NaN
206.104	-25.9764	NaN
206.104	-22.9764	NaN

209.104	-208.976	NaN
209.104	-205.976	NaN
209.104	-202.976	NaN
209.104	-199.976	NaN
209.104	-196.976	NaN
209.104	-193.976	NaN
209.104	-190.976	NaN
209.104	-187.976	NaN
209.104	-184.976	NaN
209.104	-181.976	0
209.104	-178.976	1
209.104	-175.976	3
209.104	-172.976	1
209.104	-169.976	0
209.104	-166.976	NaN
209.104	-163.976	NaN
209.104	-160.976	NaN
209.104	-157.976	NaN
209.104	-154.976	NaN
209.104	-151.976	NaN
209.104	-148.976	NaN
209.104	-145.976	NaN
209.104	-142.976	NaN
209.104	-139.976	NaN
209.104	-136.976	NaN
209.104	-133.976	NaN
209.104	-130.976	NaN
209.104	-127.976	1
209.104	-124.976	2
209.104	-121.976	4
209.104	-118.976	20
209.104	-115.976	13
209.104	-112.976	1
209.104	-109.976	5
209.104	-106.976	1
209.104	-103.976	4
209.104	-100.976	1
209.104	-97.9764	0
209.104	-94.9764	0
209.104	-91.9764	2
209.104	-88.9764	1
209.104	-85.9764	28
209.104	-82.9764	3
209.104	-79.9764	3
209.104	-76.9764	5
209.104	-73.9764	2
209.104	-70.9764	2
209.104	-67.9764	2
209.104	-64.9764	1
209.104	-61.9764	1
209.104	-58.9764	2
209.104	-55.9764	1
209.104	-52.9764	0
209.104	-49.9764	0
209.104	-46.9764	2
209.104	-43.9764	0
209.104	-40.9764	0
209.104	-37.9764	NaN
209.104	-34.9764	NaN
209.104	-31.9764	NaN
209.104	-28.9764	NaN
209.104	-25.9764	NaN
209.104	-22.9764	NaN

212.104	-208.976	NaN
212.104	-205.976	NaN
212.104	-202.976	NaN
212.104	-199.976	NaN
212.104	-196.976	NaN
212.104	-193.976	NaN
212.104	-190.976	NaN
212.104	-187.976	NaN
212.104	-184.976	NaN
212.104	-181.976	NaN
212.104	-178.976	NaN
212.104	-175.976	0
212.104	-172.976	0
212.104	-169.976	NaN
212.104	-166.976	NaN
212.104	-163.976	NaN
212.104	-160.976	NaN
212.104	-157.976	NaN
212.104	-154.976	NaN
212.104	-151.976	NaN
212.104	-148.976	NaN
212.104	-145.976	NaN
212.104	-142.976	NaN
212.104	-139.976	NaN
212.104	-136.976	NaN
212.104	-133.976	NaN
212.104	-130.976	NaN
212.104	-127.976	1
212.104	-124.976	3
212.104	-121.976	11
212.104	-118.976	34
212.104	-115.976	24
212.104	-112.976	8
212.104	-109.976	2
212.104	-106.976	3
212.104	-103.976	5
212.104	-100.976	2
212.104	-97.9764	3
212.104	-94.9764	2
212.104	-91.9764	1
212.104	-88.9764	3
212.104	-85.9764	2
212.104	-82.9764	4
212.104	-79.9764	3
212.104	-76.9764	8
212.104	-73.9764	6
212.104	-70.9764	0
212.104	-67.9764	3
212.104	-64.9764	3
212.104	-61.9764	1
212.104	-58.9764	4
212.104	-55.9764	3
212.104	-52.9764	0
212.104	-49.9764	1
212.104	-46.9764	1
212.104	-43.9764	0
212.104	-40.9764	NaN
212.104	-37.9764	NaN
212.104	-34.9764	NaN
212.104	-31.9764	NaN
212.104	-28.9764	NaN
212.104	-25.9764	NaN
212.104	-22.9764	NaN

215.104	-208.976	NaN
215.104	-205.976	NaN
215.104	-202.976	NaN
215.104	-199.976	NaN
215.104	-196.976	NaN
215.104	-193.976	NaN
215.104	-190.976	NaN
215.104	-187.976	NaN
215.104	-184.976	NaN
215.104	-181.976	NaN
215.104	-178.976	NaN
215.104	-175.976	NaN
215.104	-172.976	NaN
215.104	-169.976	NaN
215.104	-166.976	NaN
215.104	-163.976	NaN
215.104	-160.976	NaN
215.104	-157.976	NaN
215.104	-154.976	NaN
215.104	-151.976	NaN
215.104	-148.976	NaN
215.104	-145.976	NaN
215.104	-142.976	NaN
215.104	-139.976	NaN
215.104	-136.976	NaN
215.104	-133.976	NaN
215.104	-130.976	NaN
215.104	-127.976	NaN
215.104	-124.976	4
215.104	-121.976	7
215.104	-118.976	9
215.104	-115.976	8
215.104	-112.976	5
215.104	-109.976	4
215.104	-106.976	0
215.104	-103.976	10
215.104	-100.976	4
215.104	-97.9764	2
215.104	-94.9764	5
215.104	-91.9764	0
215.104	-88.9764	1
215.104	-85.9764	4
215.104	-82.9764	2
215.104	-79.9764	6
215.104	-76.9764	3
215.104	-73.9764	1
215.104	-70.9764	0
215.104	-67.9764	1
215.104	-64.9764	0
215.104	-61.9764	0
215.104	-58.9764	1
215.104	-55.9764	1
215.104	-52.9764	1
215.104	-49.9764	0
215.104	-46.9764	0
215.104	-43.9764	NaN
215.104	-40.9764	NaN
215.104	-37.9764	NaN
215.104	-34.9764	NaN
215.104	-31.9764	NaN
215.104	-28.9764	NaN
215.104	-25.9764	NaN
215.104	-22.9764	NaN

218.104	-208.976	NaN
218.104	-205.976	NaN
218.104	-202.976	NaN
218.104	-199.976	NaN
218.104	-196.976	NaN
218.104	-193.976	NaN
218.104	-190.976	NaN
218.104	-187.976	NaN
218.104	-184.976	NaN
218.104	-181.976	NaN
218.104	-178.976	NaN
218.104	-175.976	NaN
218.104	-172.976	NaN
218.104	-169.976	NaN
218.104	-166.976	NaN
218.104	-163.976	NaN
218.104	-160.976	NaN
218.104	-157.976	NaN
218.104	-154.976	NaN
218.104	-151.976	NaN
218.104	-148.976	NaN
218.104	-145.976	NaN
218.104	-142.976	NaN
218.104	-139.976	NaN
218.104	-136.976	NaN
218.104	-133.976	NaN
218.104	-130.976	NaN
218.104	-127.976	NaN
218.104	-124.976	2
218.104	-121.976	2
218.104	-118.976	8
218.104	-115.976	9
218.104	-112.976	12
218.104	-109.976	2
218.104	-106.976	0
218.104	-103.976	1
218.104	-100.976	1
218.104	-97.9764	2
218.104	-94.9764	1
218.104	-91.9764	4
218.104	-88.9764	1
218.104	-85.9764	5
218.104	-82.9764	3
218.104	-79.9764	3
218.104	-76.9764	0
218.104	-73.9764	3
218.104	-70.9764	0
218.104	-67.9764	0
218.104	-64.9764	3
218.104	-61.9764	0
218.104	-58.9764	2
218.104	-55.9764	1
218.104	-52.9764	0
218.104	-49.9764	2
218.104	-46.9764	0
218.104	-43.9764	NaN
218.104	-40.9764	NaN
218.104	-37.9764	NaN
218.104	-34.9764	NaN
218.104	-31.9764	NaN
218.104	-28.9764	NaN
218.104	-25.9764	NaN
218.104	-22.9764	NaN

221.104	-208.976	NaN
221.104	-205.976	NaN
221.104	-202.976	NaN
221.104	-199.976	NaN
221.104	-196.976	NaN
221.104	-193.976	NaN
221.104	-190.976	NaN
221.104	-187.976	NaN
221.104	-184.976	NaN
221.104	-181.976	NaN
221.104	-178.976	NaN
221.104	-175.976	NaN
221.104	-172.976	NaN
221.104	-169.976	NaN
221.104	-166.976	NaN
221.104	-163.976	NaN
221.104	-160.976	NaN
221.104	-157.976	NaN
221.104	-154.976	NaN
221.104	-151.976	NaN
221.104	-148.976	NaN
221.104	-145.976	NaN
221.104	-142.976	NaN
221.104	-139.976	NaN
221.104	-136.976	NaN
221.104	-133.976	NaN
221.104	-130.976	NaN
221.104	-127.976	NaN
221.104	-124.976	0
221.104	-121.976	3
221.104	-118.976	1
221.104	-115.976	8
221.104	-112.976	4
221.104	-109.976	3
221.104	-106.976	2
221.104	-103.976	6
221.104	-100.976	11
221.104	-97.9764	1
221.104	-94.9764	1
221.104	-91.9764	2
221.104	-88.9764	5
221.104	-85.9764	2
221.104	-82.9764	2
221.104	-79.9764	0
221.104	-76.9764	1
221.104	-73.9764	0
221.104	-70.9764	0
221.104	-67.9764	0
221.104	-64.9764	0
221.104	-61.9764	4
221.104	-58.9764	1
221.104	-55.9764	1
221.104	-52.9764	0
221.104	-49.9764	0
221.104	-46.9764	NaN
221.104	-43.9764	NaN
221.104	-40.9764	NaN
221.104	-37.9764	NaN
221.104	-34.9764	NaN
221.104	-31.9764	NaN
221.104	-28.9764	NaN
221.104	-25.9764	NaN
221.104	-22.9764	NaN

224.104	-208.976	NaN
224.104	-205.976	NaN
224.104	-202.976	NaN
224.104	-199.976	NaN
224.104	-196.976	NaN
224.104	-193.976	NaN
224.104	-190.976	NaN
224.104	-187.976	NaN
224.104	-184.976	NaN
224.104	-181.976	NaN
224.104	-178.976	NaN
224.104	-175.976	NaN
224.104	-172.976	NaN
224.104	-169.976	NaN
224.104	-166.976	NaN
224.104	-163.976	NaN
224.104	-160.976	NaN
224.104	-157.976	NaN
224.104	-154.976	NaN
224.104	-151.976	NaN
224.104	-148.976	NaN
224.104	-145.976	NaN
224.104	-142.976	NaN
224.104	-139.976	NaN
224.104	-136.976	NaN
224.104	-133.976	NaN
224.104	-130.976	NaN
224.104	-127.976	NaN
224.104	-124.976	NaN
224.104	-121.976	0
224.104	-118.976	3
224.104	-115.976	4
224.104	-112.976	4
224.104	-109.976	3
224.104	-106.976	4
224.104	-103.976	3
224.104	-100.976	13
224.104	-97.9764	1
224.104	-94.9764	1
224.104	-91.9764	4
224.104	-88.9764	7
224.104	-85.9764	6
224.104	-82.9764	6
224.104	-79.9764	1
224.104	-76.9764	0
224.104	-73.9764	NaN
224.104	-70.9764	0
224.104	-67.9764	0
224.104	-64.9764	1
224.104	-61.9764	0
224.104	-58.9764	NaN
224.104	-55.9764	NaN
224.104	-52.9764	NaN
224.104	-49.9764	NaN
224.104	-46.9764	NaN
224.104	-43.9764	NaN
224.104	-40.9764	NaN
224.104	-37.9764	NaN
224.104	-34.9764	NaN
224.104	-31.9764	NaN
224.104	-28.9764	NaN
224.104	-25.9764	NaN
224.104	-22.9764	NaN

227.104	-208.976	NaN
227.104	-205.976	NaN
227.104	-202.976	NaN
227.104	-199.976	NaN
227.104	-196.976	NaN
227.104	-193.976	NaN
227.104	-190.976	NaN
227.104	-187.976	NaN
227.104	-184.976	NaN
227.104	-181.976	NaN
227.104	-178.976	NaN
227.104	-175.976	NaN
227.104	-172.976	NaN
227.104	-169.976	NaN
227.104	-166.976	NaN
227.104	-163.976	NaN
227.104	-160.976	NaN
227.104	-157.976	NaN
227.104	-154.976	NaN
227.104	-151.976	NaN
227.104	-148.976	NaN
227.104	-145.976	NaN
227.104	-142.976	NaN
227.104	-139.976	NaN
227.104	-136.976	NaN
227.104	-133.976	NaN
227.104	-130.976	NaN
227.104	-127.976	NaN
227.104	-124.976	NaN
227.104	-121.976	0
227.104	-118.976	8
227.104	-115.976	6
227.104	-112.976	5
227.104	-109.976	2
227.104	-106.976	1
227.104	-103.976	3
227.104	-100.976	0
227.104	-97.9764	0
227.104	-94.9764	1
227.104	-91.9764	3
227.104	-88.9764	13
227.104	-85.9764	3
227.104	-82.9764	3
227.104	-79.9764	1
227.104	-76.9764	NaN
227.104	-73.9764	NaN
227.104	-70.9764	NaN
227.104	-67.9764	NaN
227.104	-64.9764	NaN
227.104	-61.9764	NaN
227.104	-58.9764	NaN
227.104	-55.9764	NaN
227.104	-52.9764	NaN
227.104	-49.9764	NaN
227.104	-46.9764	NaN
227.104	-43.9764	NaN
227.104	-40.9764	NaN
227.104	-37.9764	NaN
227.104	-34.9764	NaN
227.104	-31.9764	NaN
227.104	-28.9764	NaN
227.104	-25.9764	NaN
227.104	-22.9764	NaN

230.104	-208.976	NaN
230.104	-205.976	NaN
230.104	-202.976	NaN
230.104	-199.976	NaN
230.104	-196.976	NaN
230.104	-193.976	NaN
230.104	-190.976	NaN
230.104	-187.976	NaN
230.104	-184.976	NaN
230.104	-181.976	NaN
230.104	-178.976	NaN
230.104	-175.976	NaN
230.104	-172.976	NaN
230.104	-169.976	NaN
230.104	-166.976	NaN
230.104	-163.976	NaN
230.104	-160.976	NaN
230.104	-157.976	NaN
230.104	-154.976	NaN
230.104	-151.976	NaN
230.104	-148.976	NaN
230.104	-145.976	NaN
230.104	-142.976	NaN
230.104	-139.976	NaN
230.104	-136.976	NaN
230.104	-133.976	NaN
230.104	-130.976	NaN
230.104	-127.976	NaN
230.104	-124.976	2
230.104	-121.976	4
230.104	-118.976	3
230.104	-115.976	1
230.104	-112.976	4
230.104	-109.976	1
230.104	-106.976	1
230.104	-103.976	2
230.104	-100.976	1
230.104	-97.9764	1
230.104	-94.9764	5
230.104	-91.9764	4
230.104	-88.9764	1
230.104	-85.9764	0
230.104	-82.9764	1
230.104	-79.9764	NaN
230.104	-76.9764	NaN
230.104	-73.9764	NaN
230.104	-70.9764	NaN
230.104	-67.9764	NaN
230.104	-64.9764	NaN
230.104	-61.9764	NaN
230.104	-58.9764	NaN
230.104	-55.9764	NaN
230.104	-52.9764	NaN
230.104	-49.9764	NaN
230.104	-46.9764	NaN
230.104	-43.9764	NaN
230.104	-40.9764	NaN
230.104	-37.9764	NaN
230.104	-34.9764	NaN
230.104	-31.9764	NaN
230.104	-28.9764	NaN
230.104	-25.9764	NaN
230.104	-22.9764	NaN

233.104	-208.976	NaN
233.104	-205.976	NaN
233.104	-202.976	NaN
233.104	-199.976	NaN
233.104	-196.976	NaN
233.104	-193.976	NaN
233.104	-190.976	NaN
233.104	-187.976	NaN
233.104	-184.976	NaN
233.104	-181.976	NaN
233.104	-178.976	NaN
233.104	-175.976	NaN
233.104	-172.976	NaN
233.104	-169.976	NaN
233.104	-166.976	NaN
233.104	-163.976	NaN
233.104	-160.976	NaN
233.104	-157.976	NaN
233.104	-154.976	NaN
233.104	-151.976	NaN
233.104	-148.976	NaN
233.104	-145.976	NaN
233.104	-142.976	NaN
233.104	-139.976	NaN
233.104	-136.976	NaN
233.104	-133.976	NaN
233.104	-130.976	NaN
233.104	-127.976	NaN
233.104	-124.976	2
233.104	-121.976	7
233.104	-118.976	5
233.104	-115.976	1
233.104	-112.976	3
233.104	-109.976	0
233.104	-106.976	0
233.104	-103.976	1
233.104	-100.976	NaN
233.104	-97.9764	0
233.104	-94.9764	0
233.104	-91.9764	0
233.104	-88.9764	NaN
233.104	-85.9764	NaN
233.104	-82.9764	NaN
233.104	-79.9764	NaN
233.104	-76.9764	NaN
233.104	-73.9764	NaN
233.104	-70.9764	NaN
233.104	-67.9764	NaN
233.104	-64.9764	NaN
233.104	-61.9764	NaN
233.104	-58.9764	NaN
233.104	-55.9764	NaN
233.104	-52.9764	NaN
233.104	-49.9764	NaN
233.104	-46.9764	NaN
233.104	-43.9764	NaN
233.104	-40.9764	NaN
233.104	-37.9764	NaN
233.104	-34.9764	NaN
233.104	-31.9764	NaN
233.104	-28.9764	NaN
233.104	-25.9764	NaN
233.104	-22.9764	NaN

236.104	-208.976	NaN
236.104	-205.976	NaN
236.104	-202.976	NaN
236.104	-199.976	NaN
236.104	-196.976	NaN
236.104	-193.976	NaN
236.104	-190.976	NaN
236.104	-187.976	NaN
236.104	-184.976	NaN
236.104	-181.976	NaN
236.104	-178.976	NaN
236.104	-175.976	NaN
236.104	-172.976	NaN
236.104	-169.976	NaN
236.104	-166.976	NaN
236.104	-163.976	NaN
236.104	-160.976	NaN
236.104	-157.976	NaN
236.104	-154.976	NaN
236.104	-151.976	NaN
236.104	-148.976	NaN
236.104	-145.976	NaN
236.104	-142.976	NaN
236.104	-139.976	NaN
236.104	-136.976	NaN
236.104	-133.976	NaN
236.104	-130.976	NaN
236.104	-127.976	NaN
236.104	-124.976	NaN
236.104	-121.976	4
236.104	-118.976	6
236.104	-115.976	9
236.104	-112.976	0
236.104	-109.976	3
236.104	-106.976	NaN
236.104	-103.976	NaN
236.104	-100.976	NaN
236.104	-97.9764	NaN
236.104	-94.9764	NaN
236.104	-91.9764	NaN
236.104	-88.9764	NaN
236.104	-85.9764	NaN
236.104	-82.9764	NaN
236.104	-79.9764	NaN
236.104	-76.9764	NaN
236.104	-73.9764	NaN
236.104	-70.9764	NaN
236.104	-67.9764	NaN
236.104	-64.9764	NaN
236.104	-61.9764	NaN
236.104	-58.9764	NaN
236.104	-55.9764	NaN
236.104	-52.9764	NaN
236.104	-49.9764	NaN
236.104	-46.9764	NaN
236.104	-43.9764	NaN
236.104	-40.9764	NaN
236.104	-37.9764	NaN
236.104	-34.9764	NaN
236.104	-31.9764	NaN
236.104	-28.9764	NaN
236.104	-25.9764	NaN
236.104	-22.9764	NaN

239.104	-208.976	NaN
239.104	-205.976	NaN
239.104	-202.976	NaN
239.104	-199.976	NaN
239.104	-196.976	NaN
239.104	-193.976	NaN
239.104	-190.976	NaN
239.104	-187.976	NaN
239.104	-184.976	NaN
239.104	-181.976	NaN
239.104	-178.976	NaN
239.104	-175.976	NaN
239.104	-172.976	NaN
239.104	-169.976	NaN
239.104	-166.976	NaN
239.104	-163.976	NaN
239.104	-160.976	NaN
239.104	-157.976	NaN
239.104	-154.976	NaN
239.104	-151.976	NaN
239.104	-148.976	NaN
239.104	-145.976	NaN
239.104	-142.976	NaN
239.104	-139.976	NaN
239.104	-136.976	NaN
239.104	-133.976	NaN
239.104	-130.976	NaN
239.104	-127.976	NaN
239.104	-124.976	NaN
239.104	-121.976	NaN
239.104	-118.976	5
239.104	-115.976	5
239.104	-112.976	0
239.104	-109.976	0
239.104	-106.976	NaN
239.104	-103.976	NaN
239.104	-100.976	NaN
239.104	-97.9764	NaN
239.104	-94.9764	NaN
239.104	-91.9764	NaN
239.104	-88.9764	NaN
239.104	-85.9764	NaN
239.104	-82.9764	NaN
239.104	-79.9764	NaN
239.104	-76.9764	NaN
239.104	-73.9764	NaN
239.104	-70.9764	NaN
239.104	-67.9764	NaN
239.104	-64.9764	NaN
239.104	-61.9764	NaN
239.104	-58.9764	NaN
239.104	-55.9764	NaN
239.104	-52.9764	NaN
239.104	-49.9764	NaN
239.104	-46.9764	NaN
239.104	-43.9764	NaN
239.104	-40.9764	NaN
239.104	-37.9764	NaN
239.104	-34.9764	NaN
239.104	-31.9764	NaN
239.104	-28.9764	NaN
239.104	-25.9764	NaN
239.104	-22.9764	NaN



==> plots/infections-de.dat <==
0	1 
1	3 
2	8 
3	10 
4	9 
5	10 
6	13 
7	24 
8	42 
9	68 
10	146 
11	269 
12	500 
13	862 
14	1503 
15	2687 
16	4265 
17	6454 
18	8682 
19	10320 
20	10420 
21	9083 
22	6884 
23	4827 
24	3278 
25	2153 
26	1326 
27	827 
28	490 
29	277 
30	164 
31	97 
32	53 
33	40 
34	27 
35	17 
36	12 
37	8 
38	5 
39	3 
40	3 


==> plots/infections-fr.dat <==
0	1 
1	6
2	38
3	513
4	7935
5	98922
6	267075
7	139217
8	56609
9	23955
10	10856
11	5161
12	2772
13	1591
14	924
15	557
16	390
17	281
18	186
19	144
20	112
21	75
22	48
23	32
24	22
25	15
26	11
27	6
28	5
29	1


==> plots/infections-us.dat <==
0	1
1	1
2	2
3	7
4	22
5	57
6	138
7	342
8	799
9	2034
10	5066
11	12210
12	26531
13	46506
14	56469
15	45891
16	28106
17	15455
18	8210
19	4359
20	2402
21	1333
22	774
23	472
24	299
25	170
26	110
27	68
28	28
29	20
30	11
31	9
32	8
33	1
34	2
35	3
36	2
37	1
38	3
39	5
40	1


==> plots/infections.dat <==
At step 0, 1 people are infected.
At step 1, 3 people are infected.
At step 2, 8 people are infected.
At step 3, 10 people are infected.
At step 4, 9 people are infected.
At step 5, 10 people are infected.
At step 6, 13 people are infected.
At step 7, 24 people are infected.
At step 8, 42 people are infected.
At step 9, 68 people are infected.
At step 10, 146 people are infected.
At step 11, 269 people are infected.
At step 12, 500 people are infected.
At step 13, 862 people are infected.
At step 14, 1503 people are infected.
At step 15, 2687 people are infected.
At step 16, 4265 people are infected.
At step 17, 6454 people are infected.
At step 18, 8682 people are infected.
At step 19, 10320 people are infected.
At step 20, 10420 people are infected.
At step 21, 9083 people are infected.
At step 22, 6884 people are infected.
At step 23, 4827 people are infected.
At step 24, 3278 people are infected.
At step 25, 2153 people are infected.
At step 26, 1326 people are infected.
At step 27, 827 people are infected.
At step 28, 490 people are infected.
At step 29, 277 people are infected.
At step 30, 164 people are infected.
At step 31, 97 people are infected.
At step 32, 53 people are infected.
At step 33, 40 people are infected.
At step 34, 27 people are infected.
At step 35, 17 people are infected.
At step 36, 12 people are infected.
At step 37, 8 people are infected.
At step 38, 5 people are infected.
At step 39, 3 people are infected.
At step 40, 3 people are infected.
At step 0, 1 people are infected.
At step 1, 6 people are infected.
At step 2, 38 people are infected.
At step 3, 513 people are infected.
At step 4, 7935 people are infected.
At step 5, 98922 people are infected.
At step 6, 267075 people are infected.
At step 7, 139217 people are infected.
At step 8, 56609 people are infected.
At step 9, 23955 people are infected.
At step 10, 10856 people are infected.
At step 11, 5161 people are infected.
At step 12, 2772 people are infected.
At step 13, 1591 people are infected.
At step 14, 924 people are infected.
At step 15, 557 people are infected.
At step 16, 390 people are infected.
At step 17, 281 people are infected.
At step 18, 186 people are infected.
At step 19, 144 people are infected.
At step 20, 112 people are infected.
At step 21, 75 people are infected.
At step 22, 48 people are infected.
At step 23, 32 people are infected.
At step 24, 22 people are infected.
At step 25, 15 people are infected.
At step 26, 11 people are infected.
At step 27, 6 people are infected.
At step 28, 5 people are infected.
At step 29, 1 people are infected.
At step 0, 1 people are infected.
At step 1, 1 people are infected.
At step 2, 2 people are infected.
At step 3, 7 people are infected.
At step 4, 22 people are infected.
At step 5, 57 people are infected.
At step 6, 138 people are infected.
At step 7, 342 people are infected.
At step 8, 799 people are infected.
At step 9, 2034 people are infected.
At step 10, 5066 people are infected.
At step 11, 12210 people are infected.
At step 12, 26531 people are infected.
At step 13, 46506 people are infected.
At step 14, 56469 people are infected.
At step 15, 45891 people are infected.
At step 16, 28106 people are infected.
At step 17, 15455 people are infected.
At step 18, 8210 people are infected.
At step 19, 4359 people are infected.
At step 20, 2402 people are infected.
At step 21, 1333 people are infected.
At step 22, 774 people are infected.
At step 23, 472 people are infected.
At step 24, 299 people are infected.
At step 25, 170 people are infected.
At step 26, 110 people are infected.
At step 27, 68 people are infected.
At step 28, 28 people are infected.
At step 29, 20 people are infected.
At step 30, 11 people are infected.
At step 31, 9 people are infected.
At step 32, 8 people are infected.
At step 33, 1 people are infected.
At step 34, 2 people are infected.
At step 35, 3 people are infected.
At step 36, 2 people are infected.
At step 37, 1 people are infected.
At step 38, 3 people are infected.
At step 39, 5 people are infected.
At step 40, 1 people are infected.


==> plots/native-comparison/native-clusterCoefficientsstats.dat <==
0.0	16.0	2.2	0.8339702944497525	0.8504299487535829	0.8568232650047769	0.8643272822027274	0.8833492573612438	
0.0	16.0	2.6	0.7991835316598628	0.8077390775644923	0.8115223008772692	0.8152088942934075	0.8276296360635803	
0.0	16.0	3.0	0.7845913315382611	0.7901502649179188	0.7926984712933207	0.7946234691218622	0.8027881525232347	
0.0	16.0	3.4	0.7754277772952315	0.7803352731694606	0.7825268175106398	0.7852427690436897	0.7889776774081473	
0.0	16.0	3.8	0.7694779814123165	0.7744723356206028	0.7765053635021276	0.7786849648223747	0.7823330148527752	
0.0	16.0	4.2	0.7642664813688873	0.7699991314166594	0.7715457526274645	0.7733866064448884	0.7777729523147746	
0.0	16.0	4.6	0.7590984104924867	0.7662207938851733	0.7684709676018413	0.7704334230869452	0.7764266481368888	
0.0	16.0	5.0	0.7552766437939721	0.7631807521931729	0.7653310388256753	0.7672196647268306	0.7718665855988882	
0.0	16.0	5.4	0.7541040562842005	0.7615738730131156	0.7635156996438808	0.7655259272127161	0.7750803439590028	
0.0	16.0	5.8	0.7526708937722575	0.7590549813254581	0.7612389255624077	0.764092764700773	0.7686962564058022	
0.0	16.0	6.2	0.7546252062885433	0.7576218188135152	0.7595869886215583	0.7613132980109442	0.7693042647442022	
0.0	16.0	6.6	0.7510640145922001	0.7572743854772865	0.7589654086684617	0.7612698688439156	0.7650047772083731	
0.0	16.0	7.0	0.7497177104143142	0.7552332146269435	0.757778706679406	0.7605315730044298	0.7664813688873447	
0.1	16.0	2.2	0.8201163901676366	0.839138365326153	0.8466630113784417	0.8542951446191263	0.8792669156605576	
0.1	16.0	2.6	0.7824633023538609	0.788803960740033	0.793317336923478	0.7977069399808911	0.8094762442456354	
0.1	16.0	3.0	0.7604881438374012	0.7658733605489447	0.7685692260922434	0.7707808564231738	0.7781638148180318	
0.1	16.0	3.4	0.7461999478849995	0.7541040562842005	0.7556170198905583	0.7573612438113437	0.7640493355337444	
0.1	16.0	3.8	0.7419873186832276	0.7466776687223139	0.7488930991053594	0.751585164596543	0.7583601146530009	
0.1	16.0	4.2	0.7375575436463129	0.7416833145140276	0.743866173021801	0.746156518717971	0.7522366021019716	
0.1	16.0	4.6	0.7332580561104838	0.7385564144879702	0.7405389559628246	0.7431599061929992	0.7479805437331712	
0.1	16.0	5.0	0.7310865977590549	0.7351255102927126	0.7375412577086772	0.7401632936680275	0.7445496395379136	
0.1	16.0	5.4	0.7266568227221402	0.7329540519412837	0.7351249674281247	0.7378181186484843	0.7454182228784851	
0.1	16.0	5.8	0.7257013810475115	0.7312603144271693	0.7334513159037611	0.7356032311300269	0.741857031182142	
0.1	16.0	6.2	0.7219664726830539	0.7296968644141405	0.7327982498045686	0.7354295144619126	0.7405975853383132	
0.1	16.0	6.6	0.7219230435160253	0.7290019977416833	0.7317407495874229	0.7339963519499696	0.7416398853469991	
0.1	16.0	7.0	0.7215321810127682	0.7284374185703119	0.730584448015287	0.7335186311126553	0.7402935811691131	
0.2	16.0	2.2	0.7824633023538609	0.8049596108746634	0.8146312863719274	0.8257187527143229	0.8489099279075827	
0.2	16.0	2.6	0.730261443585512	0.7363849561365413	0.7418526882654392	0.745852514548771	0.7683488230695735	
0.2	16.0	3.0	0.6962998349691653	0.7034656475288804	0.7072255276643789	0.7107617475896812	0.7203595935029966	
0.2	16.0	3.4	0.679101884825849	0.6860071223833927	0.6890509641275075	0.6919569182663077	0.6979501433162512	
0.2	16.0	3.8	0.6718492139320767	0.6770172848084773	0.6788803960740034	0.6812299140102492	0.6857465473812212	
0.2	16.0	4.2	0.663727959697733	0.6697646139147051	0.6713552071571268	0.6734995222791627	0.6787544514896204	
0.2	16.0	4.6	0.6543472596195605	0.6649874055415617	0.6666035134196124	0.6687223139060193	0.6747155389559628	
0.2	16.0	5.0	0.6563015721358464	0.6611222096760184	0.663793103448276	0.6665508555545905	0.6735863806132198	
0.2	16.0	5.4	0.6533483887779032	0.658299313819161	0.6607736906106139	0.6632502388604187	0.6716320680969339	
0.2	16.0	5.8	0.65069920958916	0.6569530096412751	0.658781377573178	0.6609484930079041	0.6652045513767046	
0.2	16.0	6.2	0.6492226179101885	0.6553027012941892	0.6574063015721355	0.6592981846608182	0.6635976721966472	
0.2	16.0	6.6	0.6481803179015027	0.6542604012855033	0.6560692260922436	0.6579084513159038	0.6636845305307044	
0.2	16.0	7.0	0.646095717884131	0.6535655346130461	0.6555138756188656	0.6575610179796751	0.6623382263528186	
0.3	16.0	2.2	0.7292191435768262	0.7595327021627725	0.7716760401285504	0.7838964648658039	0.8100842525840355	
0.3	16.0	2.6	0.6451837053765309	0.6641188222009902	0.6692456353687136	0.6743246764527057	0.6979501433162512	
0.3	16.0	3.0	0.6059237383826979	0.6192130634934422	0.6226146530009554	0.6255537218796143	0.6484843220707027	
0.3	16.0	3.4	0.5875966298966386	0.5959784591331538	0.5984240641014504	0.6006688091722401	0.6106575175888126	
0.3	16.0	3.8	0.5760444714670373	0.5813428298445236	0.5832955137670459	0.5857291757144097	0.5955007382958395	
0.3	16.0	4.2	0.5652740380439503	0.5729610006080084	0.5750135716146966	0.5773473464778945	0.5832971423608095	
0.3	16.0	4.6	0.5583253713193781	0.5672283505602362	0.5691832059411102	0.5713106922609225	0.5763050464692088	
0.3	16.0	5.0	0.5549813254581777	0.5622339963519499	0.5643033961608616	0.5667072005558933	0.5727872839398941	
0.3	16.0	5.4	0.5539390254494919	0.5598453921653783	0.5617139320767828	0.5642317380352645	0.5677495005645792	
0.3	16.0	5.8	0.55033440458612	0.5561539129679492	0.5585267740814734	0.5613219838443498	0.5674454963953791	
0.3	16.0	6.2	0.5490749587422913	0.5553287587944064	0.557416615999305	0.5595848171632068	0.564492313037436	
0.3	16.0	6.6	0.5461217753843481	0.5528532962737774	0.5554845609311211	0.5578910796490923	0.564492313037436	
0.3	16.0	7.0	0.5470337878919482	0.5518544254321203	0.5548494093633286	0.5577173629809781	0.5631025796925215	
0.4	16.0	2.2	0.6450968470424737	0.685355684877964	0.7061506557804222	0.7263962477199687	0.7759489272995744	
0.4	16.0	2.6	0.5615391296794927	0.5713106922609225	0.5796963215495528	0.5844263007035525	0.6078346217319551	
0.4	16.0	3.0	0.5088595500738295	0.518153391817945	0.5227210544601756	0.5264483627204031	0.5433857378615479	
0.4	16.0	3.4	0.4834100581950838	0.49066272908885605	0.4942575783896464	0.4973942499782854	0.5135064709458873	
0.4	16.0	3.8	0.47051159558759664	0.47507165812559715	0.4782642447667852	0.4814123165117693	0.49239989576999915	
0.4	16.0	4.2	0.4553548162946235	0.4644315122035959	0.46709752019456285	0.47029444975245377	0.47563623729696863	
0.4	16.0	4.6	0.45222791626856595	0.45887257882393817	0.46105869451923914	0.4633892121949101	0.4719013289325111	
0.4	16.0	5.0	0.4482758620689655	0.4552679579605663	0.4575224745939372	0.46039259966993834	0.4670806913923391	
0.4	16.0	5.4	0.443715799530965	0.4514461912620516	0.45357802049856677	0.45557196212976636	0.4618691913489099	
0.4	16.0	5.8	0.4416746286806219	0.4495353079127942	0.451224702510206	0.453965082949709	0.459914878832624	
0.4	16.0	6.2	0.44119690784330756	0.44671241205593676	0.4487405541561714	0.45118561625988013	0.4556588204638235	
0.4	16.0	6.6	0.4374185703118214	0.44545296621210806	0.44760868149048916	0.45031703291930864	0.45448623295405194	
0.4	16.0	7.0	0.43759228697993574	0.4452358203769652	0.44710707461130894	0.4494484495787371	0.45422565795188047	
0.5	16.0	2.2	0.5726135672717797	0.6037957091982976	0.6251357161469645	0.6463997220533311	0.7027707808564232	
0.5	16.0	2.6	0.44632154955267955	0.4664292538869104	0.4758490402154088	0.47984886649874053	0.5461217753843481	
0.5	16.0	3.0	0.39993919916616	0.40927647007730394	0.4131601233388344	0.4169200034743334	0.4296013202466777	
0.5	16.0	3.4	0.37661773647181446	0.3831755406931295	0.3858952922782941	0.3879527490662729	0.41083992009033266	
0.5	16.0	3.8	0.3583340571527838	0.36684617389038476	0.36971684183097364	0.37244853643707115	0.3823503865195865	
0.5	16.0	4.2	0.35108138625901153	0.3578563363154695	0.36035514201337604	0.3630678363588986	0.3681056197342135	
0.5	16.0	4.6	0.3430904195257535	0.35125510292712586	0.3539357682619647	0.35672717797272646	0.3653695822114132	
0.5	16.0	5.0	0.3419178320159819	0.3476939112307826	0.34984962650916357	0.3520368279336402	0.35902892382524104	
0.5	16.0	5.4	0.3393120819942673	0.3445235820376965	0.3465544384608705	0.34795448623295405	0.35672717797272646	
0.5	16.0	5.8	0.33449144445409534	0.3423521236862677	0.34403880396073994	0.34660818205506816	0.3513853904282116	
0.5	16.0	6.2	0.33562060279683836	0.3410492486754104	0.3436864848432209	0.34665161122209676	0.35438200295318334	
0.5	16.0	6.6	0.3317988360983236	0.3387040736558673	0.3406583861721531	0.342525840354382	0.3480413445670112	
0.5	16.0	7.0	0.333709719447581	0.3380960653174672	0.3402930383045252	0.3421349778511248	0.34760705289672544	
0.6	16.0	2.2	0.46664639972205335	0.4990879874923999	0.5300280118127334	0.5557630504646921	0.619951359332928	
0.6	16.0	2.6	0.3363154694692956	0.3529922696082689	0.36668114305567623	0.3735776947798141	0.44510553287587945	
0.6	16.0	3.0	0.2934074524450621	0.3017024233475202	0.3060920264049336	0.3092156692434639	0.33579431946495264	
0.6	16.0	3.4	0.26865282723877354	0.2769912273082602	0.27968329279944415	0.28250673152088945	0.2878919482324329	
0.6	16.0	3.8	0.25597151046642924	0.2647007730391731	0.2665519412837663	0.26939112307825935	0.27616607313471725	
0.6	16.0	4.2	0.24845826457048553	0.2554937896291149	0.25782647876313736	0.2599235646660297	0.2658299313819161	
0.6	16.0	4.6	0.24702510205854253	0.25115087292625726	0.2533141883088683	0.25575436463128637	0.2601407105011726	
0.6	16.0	5.0	0.2391209936593416	0.24789368539911405	0.24986916963432643	0.25175888126465734	0.2567966646399722	
0.6	16.0	5.4	0.24046729783722748	0.24546165204551376	0.2473888213324067	0.24941370624511422	0.25710066880917226	
0.6	16.0	5.8	0.23742725614522714	0.24389820203248502	0.24518424824111867	0.2468948145574568	0.25171545209762874	
0.6	16.0	6.2	0.2343872144532268	0.24233475201945626	0.24425703552505862	0.2465039520541996	0.2503691479197429	
0.6	16.0	6.6	0.23508208112568402	0.24072787283939895	0.24251878311473987	0.2442890645357422	0.2503691479197429	
0.6	16.0	7.0	0.2327369061061409	0.2391209936593416	0.24141025362633547	0.24398506036654216	0.2490662729088856	
0.7	16.0	2.2	0.35386085294884045	0.39173108659775907	0.4207705419960045	0.44506210370885085	0.535785633631547	
0.7	16.0	2.6	0.23838269781985583	0.25158516459654306	0.26708177712151465	0.2781203856510032	0.3366629028055242	
0.7	16.0	3.0	0.1966906974724225	0.2058542517154521	0.20968796143489973	0.2139755059497959	0.2290019977416833	
0.7	16.0	3.4	0.1797098931642491	0.18557283071310693	0.18748805697906712	0.19048032658733605	0.19656040997133675	
0.7	16.0	3.8	0.1690263180752193	0.1754972639624772	0.17744777642664816	0.17923217232693478	0.18783114739859288	
0.7	16.0	4.2	0.16503083470859028	0.16933032224441935	0.1711076609050639	0.17297837227481977	0.17693042647442023	
0.7	16.0	4.6	0.15960218883001823	0.1657691305480761	0.16758555545904635	0.16959089724659082	0.17371666811430556	
0.7	16.0	5.0	0.15790845131590375	0.1622513680187614	0.16423662381655513	0.16620342221836185	0.17067662642230522	
0.7	16.0	5.4	0.15699643880830366	0.1609919221749327	0.16294243463910363	0.16507426387561885	0.17045948058716234	
0.7	16.0	5.8	0.15573699296447494	0.16047077217058978	0.16214550942412934	0.16364110136367585	0.1690263180752193	
0.7	16.0	6.2	0.1533918179449318	0.15921132632676105	0.16115532441587768	0.16338052636150438	0.16646399722053332	
0.7	16.0	6.6	0.15230608876921742	0.15816902631807522	0.1596217319551811	0.16155650134630417	0.1672022930600191	
0.7	16.0	7.0	0.15386953878224616	0.15751758881264658	0.1592552983583775	0.16112220967601842	0.16533483887779032	
0.8	16.0	2.2	0.2448536437071137	0.2853296273777469	0.3149912055936767	0.33783549031529575	0.3897767740814731	
0.8	16.0	2.6	0.15373925128116042	0.1666811430556762	0.17641090506384088	0.18261964735516373	0.2731694606097455	
0.8	16.0	3.0	0.12477199687309998	0.13015721358464344	0.13326728480847733	0.1355858594632155	0.15187179709893164	
0.8	16.0	3.4	0.10896378007469816	0.11530443846087032	0.11699166159993055	0.11908277599235646	0.12255710935464258	
0.8	16.0	3.8	0.10405628420046903	0.10744375922869799	0.10972596195604964	0.11174324676452706	0.1166073134717276	
0.8	16.0	4.2	0.09797620081646834	0.10392599669938331	0.10554210457743415	0.10692260922435508	0.1122209676018414	
0.8	16.0	4.6	0.09502301745852515	0.10149396334578303	0.10296838356640321	0.10444714670372622	0.11104838009206984	
0.8	16.0	5.0	0.09697732997481108	0.09953965082949709	0.10115630157213588	0.10288369669069747	0.10648831755406932	
0.8	16.0	5.4	0.09176582993138191	0.09940936332841135	0.10052277859810647	0.10171110918092591	0.10557630504646921	
0.8	16.0	5.8	0.09146182576218188	0.09797620081646834	0.09931490489012422	0.10053852167115435	0.1043168592026405	
0.8	16.0	6.2	0.09385042994875359	0.09732476331103969	0.09867215321810129	0.10006080083384	0.10288369669069747	
0.8	16.0	6.6	0.09163554243029619	0.09667332580561105	0.09815154607834625	0.10010423000086859	0.1030139841917832	
0.8	16.0	7.0	0.09350299661252497	0.09593502996612525	0.09724604794580041	0.09854077998783983	0.10244940502041171	
0.9	16.0	2.2	0.16355424302961868	0.2025536350212803	0.23559074524450624	0.2656562147138018	0.34895335707461134	
0.9	16.0	2.6	0.08616346738469556	0.1026665508555546	0.1110006080083384	0.11869191348909928	0.16159993051333277	
0.9	16.0	3.0	0.07365586728046557	0.07860679232172327	0.0811446842699557	0.08286285069052375	0.1028402675236689	
0.9	16.0	3.4	0.0658386172153218	0.06801007556675064	0.06970652740380438	0.07091982975766525	0.08103882567532354	
0.9	16.0	3.8	0.0607139755059498	0.06414487970120733	0.06486308955094242	0.06579518804829323	0.07000781725006515	
0.9	16.0	4.2	0.05862937548857813	0.060887692174064104	0.06203910796490921	0.0631025796925215	0.06683748805697906	
0.9	16.0	4.6	0.0561104838009207	0.05888995049074959	0.06030628420046904	0.06179970468166421	0.06605576305046469	
0.9	16.0	5.0	0.05524190046034917	0.05806479631720664	0.05892035090766958	0.05993225049943542	0.061843133848692784	
0.9	16.0	5.4	0.05419960045166334	0.05728307131069226	0.05817336923477806	0.05932424216103535	0.06158255884652132	
0.9	16.0	5.8	0.054025883783549035	0.05637105880309216	0.05781073569008945	0.05897680882480674	0.06358030052983583	
0.9	16.0	6.2	0.05359159211326327	0.05645791713714931	0.05754690350039086	0.05897680882480674	0.06297229219143577	
0.9	16.0	6.6	0.053287587944063235	0.05558933379657778	0.05672880656649006	0.05784765048206376	0.06123512551029271	
0.9	16.0	7.0	0.05363502128029184	0.055936767132806396	0.05675269260835578	0.057673933813949446	0.06158255884652132	


==> plots/native-comparison/native-coststats.dat <==
0.0	16.0	2.2	19.09950566291809	19.322903633117676	22.75776012837887	19.709205389022827	58.76509094238281	
0.0	16.0	2.6	18.155944108963013	18.47535991668701	21.50027613043785	18.831037521362305	54.49951434135437	
0.0	16.0	3.0	17.93970274925232	18.186511754989624	21.268825060129167	18.5442795753479	53.690244913101196	
0.0	16.0	3.4	17.683998346328735	17.962462902069092	20.87897125184536	18.337241172790527	48.88300037384033	
0.0	16.0	3.8	17.941962957382202	18.1814546585083	21.088700073957444	18.53968858718872	51.371838331222534	
0.0	16.0	4.2	17.538216590881348	17.711289167404175	20.69241006374359	18.063884973526	53.6159565448761	
0.0	16.0	4.6	19.07104182243347	19.35403537750244	22.708209800720216	19.738727807998657	63.88538074493408	
0.0	16.0	5.0	17.651507139205933	17.857958555221558	20.853525072336197	18.185707807540894	55.011146783828735	
0.0	16.0	5.4	18.4342098236084	18.64103603363037	21.505378755927087	18.949769020080566	54.31423854827881	
0.0	16.0	5.8	17.683529138565063	17.89916968345642	20.232319471240043	18.25372314453125	46.409265756607056	
0.0	16.0	6.2	17.810882568359375	17.99977445602417	19.642180275917053	18.3767409324646	37.798667907714844	
0.0	16.0	6.6	18.921348094940186	19.691442012786865	20.145929458737374	20.063572645187378	29.289697885513306	
0.0	16.0	7.0	17.465336799621582	18.081156730651855	18.225104385614394	18.407893180847168	18.851619482040405	
0.1	16.0	2.2	19.514710187911987	19.79504370689392	22.495736396312715	20.176027297973633	52.8293616771698	
0.1	16.0	2.6	22.369403839111328	22.752344369888306	26.5650233656168	23.221791744232178	61.47587513923645	
0.1	16.0	3.0	20.88713049888611	21.105369091033936	24.835603380203246	21.544350147247314	61.600674867630005	
0.1	16.0	3.4	21.17531657218933	21.46233892440796	24.85790597498417	21.91205334663391	63.46256113052368	
0.1	16.0	3.8	20.03268790245056	20.308077096939087	23.672643101215364	20.711334943771362	63.347784996032715	
0.1	16.0	4.2	23.34929370880127	23.563058376312256	27.915163984894754	24.03957509994507	72.45070743560791	
0.1	16.0	4.6	21.007781982421875	21.464682579040527	24.864914587140085	21.84937334060669	65.04560971260071	
0.1	16.0	5.0	20.827356815338135	21.13048005104065	24.545731231570244	21.525801181793213	60.107163190841675	
0.1	16.0	5.4	20.970019817352295	21.311803102493286	24.7945049315691	21.73619508743286	58.89889454841614	
0.1	16.0	5.8	20.480934858322144	20.6868577003479	23.777598598599432	21.087199687957764	57.424524545669556	
0.1	16.0	6.2	21.539648056030273	21.72958993911743	24.50691061913967	22.133435010910034	53.642000675201416	
0.1	16.0	6.6	19.695454120635986	19.92174792289734	23.254378885030746	20.327520847320557	64.75125002861023	
0.1	16.0	7.0	19.422921419143677	19.688212633132935	23.094895449280738	20.03494644165039	63.51922082901001	
0.2	16.0	2.2	20.515300989151	20.958254098892212	23.93973098695278	21.361950159072876	54.25085926055908	
0.2	16.0	2.6	22.035765171051025	22.23557209968567	25.17283521592617	22.745283842086792	58.574697971343994	
0.2	16.0	3.0	22.499162912368774	22.83916401863098	26.162746039032935	23.321057319641113	68.55805540084839	
0.2	16.0	3.4	26.57216739654541	26.853071212768555	31.54198158979416	27.39529800415039	79.7063341140747	
0.2	16.0	3.8	25.62390160560608	25.951617002487183	30.00203745365143	26.54531741142273	77.19437170028687	
0.2	16.0	4.2	25.293421745300293	25.553141593933105	29.64633160829544	26.05890464782715	75.10944104194641	
0.2	16.0	4.6	23.332023859024048	23.617112636566162	27.77373051047325	24.17633056640625	70.32258033752441	
0.2	16.0	5.0	20.285221576690674	20.652642250061035	24.300337544083597	21.08036780357361	65.95897793769836	
0.2	16.0	5.4	20.138509273529053	20.391291856765747	23.628299713134766	20.839813232421875	54.14934015274048	
0.2	16.0	5.8	20.251861095428467	20.420392513275146	23.693714234232903	20.849727153778076	55.583231687545776	
0.2	16.0	6.2	20.1091468334198	20.5256245136261	23.648338010907175	20.914129734039307	55.132248401641846	
0.2	16.0	6.6	20.69753122329712	20.948631525039673	23.927846044301987	21.41181993484497	59.76002812385559	
0.2	16.0	7.0	19.62413787841797	19.85000729560852	22.61148637831211	20.222058057785034	61.2860541343689	
0.3	16.0	2.2	19.58877944946289	19.969541788101196	22.735540273785592	20.28237557411194	49.667316913604736	
0.3	16.0	2.6	20.208005666732788	20.512092351913452	23.729850631952285	20.910999059677124	59.52822804450989	
0.3	16.0	3.0	22.272119522094727	22.64343762397766	26.183258259296416	23.12277913093567	64.07377982139587	
0.3	16.0	3.4	26.79977250099182	27.26896834373474	31.09829641878605	27.95454454421997	76.3154194355011	
0.3	16.0	3.8	29.740049839019775	30.055207014083862	34.406184911727905	30.622190237045288	89.74462962150574	
0.3	16.0	4.2	22.390830755233765	22.74635410308838	27.235162115097047	23.18728995323181	76.4618752002716	
0.3	16.0	4.6	20.968713521957397	21.162441730499268	24.62410463690758	21.590256929397583	63.13319706916809	
0.3	16.0	5.0	19.85211730003357	20.45686626434326	24.085800984501837	20.901638746261597	61.74140429496765	
0.3	16.0	5.4	20.835612297058105	21.06187129020691	24.544305056333542	21.535592317581177	58.10705852508545	
0.3	16.0	5.8	21.310688972473145	21.71938705444336	25.09290856420994	22.134292364120483	58.13456392288208	
0.3	16.0	6.2	20.650599241256714	20.83066725730896	24.09296173155308	21.272918224334717	57.86287808418274	
0.3	16.0	6.6	20.216560125350952	20.506860494613647	24.01955016553402	20.886950731277466	60.1070511341095	
0.3	16.0	7.0	20.488668203353882	20.72815775871277	24.136301749944685	21.248820066452026	60.911510944366455	
0.4	16.0	2.2	19.9284725189209	20.073742389678955	23.432594001293182	20.460853338241577	60.900853395462036	
0.4	16.0	2.6	23.755517721176147	23.954076528549194	28.137332239747046	24.471087217330933	68.90391230583191	
0.4	16.0	3.0	21.00226068496704	21.240697860717773	24.69440921843052	21.661900520324707	55.48364281654358	
0.4	16.0	3.4	28.31629705429077	28.63235855102539	32.71586870253086	29.174051761627197	73.20482110977173	
0.4	16.0	3.8	20.2517147064209	20.498926639556885	23.409087446331977	20.984063386917114	56.830748081207275	
0.4	16.0	4.2	22.901562929153442	23.214938163757324	26.29460844695568	23.79215145111084	64.68377804756165	
0.4	16.0	4.6	19.949517965316772	20.28868269920349	23.309319666028024	20.641505002975464	53.213067054748535	
0.4	16.0	5.0	20.320966482162476	20.536959886550903	24.106791350245476	21.030284881591797	62.12668585777283	
0.4	16.0	5.4	19.70598793029785	20.06261396408081	23.650858715176582	20.520766258239746	60.797051668167114	
0.4	16.0	5.8	22.0435733795166	22.321998119354248	26.037469837069512	22.751285791397095	72.447429895401	
0.4	16.0	6.2	25.437837600708008	25.733352661132812	30.342640194296838	26.24350094795227	78.40931105613708	
0.4	16.0	6.6	20.181375980377197	20.367056369781494	23.69291122853756	20.830235242843628	57.50961232185364	
0.4	16.0	7.0	21.849672079086304	22.057198762893677	25.694175657629966	22.513036251068115	64.83460712432861	
0.5	16.0	2.2	20.746105432510376	21.038399696350098	24.475667729973793	21.494850158691406	63.33600163459778	
0.5	16.0	2.6	20.438214778900146	20.634374141693115	23.92009152173996	21.065051317214966	60.58729290962219	
0.5	16.0	3.0	25.771165132522583	26.026851177215576	30.23227163851261	26.569499731063843	73.91185903549194	
0.5	16.0	3.4	39.98426961898804	40.369351387023926	46.71623078882694	41.095043420791626	111.0260591506958	
0.5	16.0	3.8	20.488075256347656	20.73161506652832	24.404779040813445	21.140785932540894	66.30468201637268	
0.5	16.0	4.2	20.862266540527344	21.104485511779785	24.26440559923649	21.476935863494873	59.373696088790894	
0.5	16.0	4.6	26.827034950256348	27.111388444900513	30.725828921794893	27.700175046920776	71.87395906448364	
0.5	16.0	5.0	21.086198568344116	21.3323917388916	24.12497107386589	21.73252248764038	52.80318522453308	
0.5	16.0	5.4	20.35569429397583	20.60978603363037	24.08612202703953	21.0353946685791	59.748183727264404	
0.5	16.0	5.8	23.026535987854004	23.277780294418335	26.99256223142147	23.828846216201782	72.262531042099	
0.5	16.0	6.2	21.11429786682129	21.37854790687561	24.901505547761918	21.807953596115112	64.6867208480835	
0.5	16.0	6.6	19.699050903320312	19.980402946472168	23.43429946899414	20.36917757987976	62.744555711746216	
0.5	16.0	7.0	26.347421407699585	26.663795709609985	30.825277596712112	27.13587784767151	77.83028221130371	
0.6	16.0	2.2	19.580639839172363	19.826085090637207	23.049500104784965	20.25248432159424	58.00143814086914	
0.6	16.0	2.6	19.870920419692993	20.048096895217896	23.50875752866268	20.50618267059326	60.536720514297485	
0.6	16.0	3.0	19.799492835998535	19.979395151138306	23.475920391082763	20.457347631454468	61.81724309921265	
0.6	16.0	3.4	22.66120409965515	22.868264198303223	26.708969289064406	23.35201644897461	67.34551930427551	
0.6	16.0	3.8	20.61300826072693	20.88072109222412	24.236236298084258	21.292702198028564	57.17001414299011	
0.6	16.0	4.2	22.627193927764893	23.044087409973145	26.730744943022728	23.503408670425415	68.0912868976593	
0.6	16.0	4.6	25.2321138381958	25.44872546195984	29.686968579888344	26.11081337928772	75.45268082618713	
0.6	16.0	5.0	20.34396195411682	20.600825309753418	23.92701247930527	21.119547128677368	64.75365829467773	
0.6	16.0	5.4	21.75803303718567	22.052889585494995	24.917968267202376	22.468544483184814	55.450902223587036	
0.6	16.0	5.8	19.965939044952393	20.145874500274658	22.755012893676756	20.60157060623169	48.129860162734985	
0.6	16.0	6.2	21.583279132843018	21.925422191619873	25.21997920870781	22.400871753692627	59.82461333274841	
0.6	16.0	6.6	21.69331693649292	21.977956295013428	25.20391491353512	22.4530348777771	58.85931634902954	
0.6	16.0	7.0	20.7808895111084	20.97271752357483	24.611402028799056	21.384007930755615	62.94114899635315	
0.7	16.0	2.2	19.56460452079773	19.819718837738037	22.77881984114647	20.205422401428223	54.29884362220764	
0.7	16.0	2.6	20.117817401885986	20.4014995098114	23.50298611819744	20.75942087173462	54.99972724914551	
0.7	16.0	3.0	20.830381155014038	21.156022787094116	24.958144077658652	21.636122226715088	67.8467390537262	
0.7	16.0	3.4	20.709510326385498	20.955995559692383	24.5432570874691	21.353617668151855	66.1484911441803	
0.7	16.0	3.8	21.57937264442444	21.85663914680481	25.318844416737555	22.30482530593872	61.07508063316345	
0.7	16.0	4.2	21.812297582626343	22.05424451828003	25.69498143494129	22.539743423461914	63.44235348701477	
0.7	16.0	4.6	19.823582887649536	19.988821506500244	23.083482828736305	20.47080087661743	55.22770118713379	
0.7	16.0	5.0	20.33545684814453	20.49866509437561	23.631389859318734	20.929075956344604	56.85403776168823	
0.7	16.0	5.4	20.047667503356934	20.303842544555664	23.695570343732832	20.753188610076904	59.56248998641968	
0.7	16.0	5.8	21.03265643119812	21.233659029006958	24.472081744670866	21.69067668914795	55.07142162322998	
0.7	16.0	6.2	19.775986671447754	20.12081813812256	23.227310582995415	20.58405566215515	53.95147752761841	
0.7	16.0	6.6	20.724791049957275	20.914637327194214	23.980461022257806	21.400108575820923	59.86139392852783	
0.7	16.0	7.0	19.44788646697998	19.698750257492065	22.55175626575947	20.1037015914917	50.20353627204895	
0.8	16.0	2.2	19.483482360839844	19.825978994369507	23.263866651058198	20.205858945846558	61.38290476799011	
0.8	16.0	2.6	21.00261163711548	21.305176496505737	25.221225193142892	21.70273208618164	69.63379716873169	
0.8	16.0	3.0	19.820920705795288	20.146496295928955	23.749145463109016	20.554361581802368	64.62608599662781	
0.8	16.0	3.4	19.92932152748108	20.220666646957397	23.257202991843222	20.569790363311768	56.454079389572144	
0.8	16.0	3.8	19.668325185775757	20.093344688415527	23.147421902418138	20.539451360702515	55.896334648132324	
0.8	16.0	4.2	19.67112135887146	19.895755290985107	22.683950275182724	20.318390130996704	55.542585134506226	
0.8	16.0	4.6	19.67333221435547	19.868176460266113	21.187669879198076	20.27873158454895	59.699466943740845	
0.8	16.0	5.0	19.774014472961426	19.95478057861328	20.816063743829726	20.374409914016724	64.38207221031189	
0.8	16.0	5.4	19.881672143936157	20.075003385543823	21.074663814902305	20.520134687423706	48.77568221092224	
0.8	16.0	5.8	19.671167612075806	19.97162699699402	22.034609693288804	20.36786460876465	49.85899519920349	
0.8	16.0	6.2	19.824313402175903	19.999102115631104	22.24520362317562	20.433576345443726	47.32383704185486	
0.8	16.0	6.6	20.589956521987915	20.812116384506226	23.399991062283515	21.192394256591797	51.491681814193726	
0.8	16.0	7.0	20.360698461532593	20.55685520172119	23.40906810760498	20.927233695983887	53.85146355628967	
0.9	16.0	2.2	19.76824426651001	20.67219114303589	20.84250106215477	21.074011087417603	21.318645477294922	
0.9	16.0	2.6	19.57158398628235	20.37203335762024	20.54969119429588	20.76386785507202	21.337567806243896	
0.9	16.0	3.0	19.50508451461792	19.87140130996704	20.07441681921482	20.285258293151855	20.685511112213135	
0.9	16.0	3.4	20.28870725631714	20.617221355438232	20.804701524972916	20.971821069717407	21.43033194541931	
0.9	16.0	3.8	19.762003660202026	19.955602884292603	20.170373925566672	20.3625910282135	20.842928886413574	
0.9	16.0	4.2	19.73748469352722	19.899875164031982	20.09265946149826	20.268347024917603	20.497761487960815	
0.9	16.0	4.6	20.09905195236206	20.310506343841553	20.535304939746858	20.740755796432495	21.488865613937378	
0.9	16.0	5.0	20.981669664382935	21.248693704605103	21.441771987080575	21.640723705291748	21.977842330932617	
0.9	16.0	5.4	21.155020713806152	21.328776359558105	21.643721014261246	21.754626512527466	28.370760440826416	
0.9	16.0	5.8	19.667277097702026	19.944459915161133	20.619767859578133	20.373273134231567	41.43389964103699	
0.9	16.0	6.2	20.331419944763184	20.58131766319275	22.316359332203866	20.962543964385986	49.59457015991211	
0.9	16.0	6.6	21.479551315307617	21.704207181930542	24.17724129855633	22.216057300567627	51.983245611190796	
0.9	16.0	7.0	19.534174919128418	19.961413860321045	22.908848816156386	20.318233013153076	61.359713077545166	


==> plots/native-comparison/native-degAssortativitystats.dat <==
0.0	16.0	2.2	-0.2164237555341335	-0.16038707918654005	-0.1470594847871235	-0.12654098950235024	-0.09425222581190296	
0.0	16.0	2.6	-0.10186455322669828	-0.05742197729993827	-0.04927173633045524	-0.03649645562917997	-0.007346109267277244	
0.0	16.0	3.0	-0.05524485937625941	-0.018540605497241677	-0.01062904771631697	-0.0002656948964383189	0.010627117898272519	
0.0	16.0	3.4	-0.03458244473155337	-3.1085670911999484e-06	0.0037853880383039253	0.009872237562484733	0.034502646702927804	
0.0	16.0	3.8	-0.010126504431821065	0.012078619923174733	0.017799317830488964	0.02353459773427748	0.03541696114547799	
0.0	16.0	4.2	-0.006995765477669284	0.028129828877511698	0.04070173848303825	0.052171223438662866	0.07695455882274864	
0.0	16.0	4.6	0.017829535315389857	0.057878029483102715	0.07550063054554125	0.09333468135940977	0.13584528139850377	
0.0	16.0	5.0	0.043909490559085364	0.09811863266717386	0.11326001380274817	0.1346299522714315	0.17918736472479818	
0.0	16.0	5.4	0.04020570528904438	0.1427199282179895	0.1604898869553833	0.18424317916921282	0.22444952959627865	
0.0	16.0	5.8	0.12273396245562145	0.19635685910046222	0.20804002876213254	0.23117097673303647	0.26721595844912494	
0.0	16.0	6.2	0.18205776809793475	0.23258797890235955	0.25704410288829016	0.2796825823344624	0.3112546881655021	
0.0	16.0	6.6	0.25186305279525706	0.2855539834349655	0.306443358965224	0.3275767498042463	0.380190046962677	
0.0	16.0	7.0	0.21871923059824167	0.32827253650153887	0.34641850401501234	0.3675014869214362	0.41970394912526904	
0.1	16.0	2.2	-0.21647522539568886	-0.16570128149150784	-0.14784160005522648	-0.1271173241833135	-0.09267455804937427	
0.1	16.0	2.6	-0.09889680230040766	-0.06257771293096757	-0.048843005063176036	-0.03663449567851626	-0.005843566742231233	
0.1	16.0	3.0	-0.057281392040692776	-0.020463036331918448	-0.01203426020853289	-0.001509631526706417	0.00914023799198964	
0.1	16.0	3.4	-0.03828028688521871	-0.00039737747465859354	0.004890510880167311	0.01115269745503303	0.027013985991882598	
0.1	16.0	3.8	-0.006496323730393885	0.007241759728285238	0.016945988058318005	0.02484209268447399	0.04684792685691196	
0.1	16.0	4.2	-0.00316097435097768	0.0252177883790349	0.03755497707369497	0.05161731546679055	0.0807179057736268	
0.1	16.0	4.6	0.001840932610954862	0.058694965321512034	0.07297142091780577	0.09047261583865468	0.14467036322071822	
0.1	16.0	5.0	0.016806037555923622	0.0944503499480077	0.10741880232967646	0.12800811702601458	0.16467381088322242	
0.1	16.0	5.4	0.033173414307214565	0.13989429547315105	0.1494838245605911	0.16978003094466984	0.21909011568669262	
0.1	16.0	5.8	0.12359764625531958	0.18544114777382384	0.20187355389709433	0.2253992767585972	0.2792835519600974	
0.1	16.0	6.2	0.15539678925919467	0.22675974195951593	0.24228680435003533	0.2668242461723868	0.313116232986826	
0.1	16.0	6.6	0.18884552918955558	0.2698492818015491	0.2848192846827443	0.30601090622873695	0.34621685096487836	
0.1	16.0	7.0	0.25964405289510506	0.3182930847329918	0.3331371032667008	0.3523623699131289	0.39614313229706033	
0.2	16.0	2.2	-0.2349289671964595	-0.16186416390156505	-0.14560908515158902	-0.12385346229575117	-0.0866460614284211	
0.2	16.0	2.6	-0.09896534001774948	-0.05773797577035953	-0.046542499852158414	-0.03461771946268331	-0.0011688390646688012	
0.2	16.0	3.0	-0.04182246638760997	-0.01852574182957198	-0.009809088095288753	7.613455950065056e-06	0.012264270984927626	
0.2	16.0	3.4	-0.03172045632452127	-0.00224741736289698	0.002519569578775626	0.007900326998047876	0.022767850104050656	
0.2	16.0	3.8	-0.005024118189049252	0.007717838183846167	0.014043087012800614	0.01982451495829291	0.04122369221855756	
0.2	16.0	4.2	-0.007462112316672204	0.02075255222108052	0.032358051252059816	0.04550382152497683	0.06508663745064638	
0.2	16.0	4.6	0.018357906828440174	0.05109022139540523	0.0625322655695853	0.07818340208030354	0.10434127046849564	
0.2	16.0	5.0	0.04940120855633704	0.08794417536331504	0.1020794099200392	0.11959629697537007	0.1526854389163253	
0.2	16.0	5.4	0.039391427921307454	0.11919141523010197	0.1345900273147379	0.15724218691997557	0.19611320133420307	
0.2	16.0	5.8	0.11178042834966133	0.16593511871603597	0.181273097990633	0.19936711897534556	0.2294359309608003	
0.2	16.0	6.2	0.03346421528626436	0.2056063699994974	0.21641424564136305	0.23616146687315556	0.2767488514050169	
0.2	16.0	6.6	0.10972441731165833	0.23464625158850952	0.24934372489223033	0.2746957087758493	0.30551901877294285	
0.2	16.0	7.0	0.18791011942214603	0.27812967151947904	0.2950461851532074	0.31591258341925854	0.36745152901979	
0.3	16.0	2.2	-0.21572879294608058	-0.16648064275536362	-0.1457647887317309	-0.12621710210965642	-0.08392519119202418	
0.3	16.0	2.6	-0.10895456621124187	-0.060888303233973026	-0.050712382761322485	-0.03995167583292252	-0.009772534207411572	
0.3	16.0	3.0	-0.04511476907382946	-0.021540579230922823	-0.012465286787848624	-0.0013498090084757856	0.01002924909308636	
0.3	16.0	3.4	-0.023191131495736723	-0.004459661160275689	0.0007764696565567402	0.007939596318533528	0.019092509943868425	
0.3	16.0	3.8	-0.016795803876334912	0.005031838867583495	0.012199272762688033	0.021268556762202143	0.03656114161717692	
0.3	16.0	4.2	0.0024243624299657217	0.0209150621325851	0.030194911812366027	0.04201381782572989	0.0628286950432446	
0.3	16.0	4.6	0.02162823526412988	0.03882492058833825	0.051529122578755956	0.06287076063338662	0.08939287416884276	
0.3	16.0	5.0	0.018622851277992732	0.07011752075875262	0.08090374334469305	0.10026543909398802	0.12487794843061137	
0.3	16.0	5.4	0.057669500255717474	0.10529543212842414	0.1196496453506547	0.13928267222159119	0.16006461396783467	
0.3	16.0	5.8	0.05393532684218054	0.13618725251969313	0.15281985250667812	0.17073353814502407	0.20786612200500793	
0.3	16.0	6.2	0.12747735369945698	0.1771921967273541	0.18754306530353243	0.2024456943190639	0.23345813346466776	
0.3	16.0	6.6	0.08984848340898745	0.20932521898457793	0.22371655598185444	0.2426982414983897	0.2764361682501783	
0.3	16.0	7.0	0.13983774323868284	0.2380950067751685	0.24996043137285956	0.2648058902977093	0.29196006044164047	
0.4	16.0	2.2	-0.24027699980026965	-0.1578544027779715	-0.14367583423634686	-0.12582295611868352	-0.08974647818005173	
0.4	16.0	2.6	-0.10698753110131413	-0.05940730471973109	-0.051116295036287285	-0.04227580945655998	-0.007714639261013669	
0.4	16.0	3.0	-0.05566050913765261	-0.023647837931843	-0.01536097174252223	-0.005592072005678283	0.007766531755673936	
0.4	16.0	3.4	-0.02846148041708647	-0.0035744226036200496	-0.0006932264637971913	0.0043638314274504365	0.017054120034216573	
0.4	16.0	3.8	-0.012657693382664282	0.003510203021343774	0.00950476715079491	0.01367970829716931	0.03557007601805527	
0.4	16.0	4.2	-0.002893319513334013	0.017000728549783167	0.025236228012198623	0.03277431887373011	0.055169397648299	
0.4	16.0	4.6	0.008019733586887378	0.03176961932988727	0.04354785407242461	0.05359620534665224	0.07443439108926568	
0.4	16.0	5.0	0.017102460710345074	0.06060680660108599	0.0692651655828079	0.08169004377698971	0.10087893788880162	
0.4	16.0	5.4	0.021134900233930137	0.08368810260994806	0.0920184242942417	0.10552403469799188	0.13251103635898587	
0.4	16.0	5.8	0.050527173471480794	0.11258508094680018	0.12071074251430487	0.13528989745714148	0.17037863907447195	
0.4	16.0	6.2	0.08504690723307819	0.14245742784668186	0.15276942668318988	0.1671618978149551	0.20010408816711553	
0.4	16.0	6.6	0.08585995772310881	0.16038065806140187	0.17581274317373183	0.19185415175538895	0.2409468572794444	
0.4	16.0	7.0	0.13891685859800887	0.18485210071886263	0.2012009857532437	0.2189547289376864	0.25070896553679345	
0.5	16.0	2.2	-0.20658348703121043	-0.15008745796366268	-0.13697686866535122	-0.11943063574979104	-0.09317274287732086	
0.5	16.0	2.6	-0.11444572364738437	-0.0614905310383411	-0.05417612295099672	-0.044923540292924495	-0.013012719198061637	
0.5	16.0	3.0	-0.040783660596766476	-0.021927894103569386	-0.016296078976837016	-0.00940664439922578	0.004683095886282116	
0.5	16.0	3.4	-0.03877445972047829	-0.005517184134807206	-0.002932826534792684	0.0013182203605869558	0.012742267445109172	
0.5	16.0	3.8	-0.01600466350342553	0.0022626401447981156	0.0072469083302259315	0.011308406442287783	0.02817713706733738	
0.5	16.0	4.2	-0.008985448006043112	0.011230830001131321	0.017682177068890637	0.025349789423356518	0.04027543022417228	
0.5	16.0	4.6	-0.002838401343030121	0.02269460712009496	0.030565643688178823	0.03978483714365342	0.06336863906454442	
0.5	16.0	5.0	0.013616623714586959	0.04537799947724766	0.05156567542808518	0.06239401579231399	0.07513546190092021	
0.5	16.0	5.4	0.03624638257796755	0.06062542846631808	0.072283930630213	0.08350706331159653	0.11308020744237633	
0.5	16.0	5.8	0.06337468325764857	0.08533327252686103	0.09644060294993233	0.10884490401691806	0.13080535918589917	
0.5	16.0	6.2	0.037180468949368634	0.1051617994162708	0.11564982114176936	0.13008402884081996	0.15285876269731127	
0.5	16.0	6.6	0.07018377764617985	0.12241126597990246	0.13177629327023507	0.1443447806357982	0.17358492120342162	
0.5	16.0	7.0	0.1036706811153351	0.1413498028296808	0.15233014265868078	0.16354619978954085	0.19426148549486302	
0.6	16.0	2.2	-0.18683714262686618	-0.14641324447658258	-0.13096889920167779	-0.11401186029054292	-0.08022251198860744	
0.6	16.0	2.6	-0.12535273436389666	-0.06108505891013472	-0.053179437510941174	-0.04382026402350671	-0.022309195002851553	
0.6	16.0	3.0	-0.04627244430072321	-0.02292074521056331	-0.018035050645850464	-0.012473576588290491	-0.0012471286591924239	
0.6	16.0	3.4	-0.017298186191821097	-0.0088676978095542	-0.004944688200727385	-0.00042642788063477523	0.009046546531397439	
0.6	16.0	3.8	-0.009713010102759078	-0.0002536170709353446	0.004918543230516488	0.009724213035076647	0.01934582685643002	
0.6	16.0	4.2	-0.005391439921491337	0.0062388076564444716	0.011654447985574724	0.015855205775194555	0.03452002051158316	
0.6	16.0	4.6	-0.004008455734324341	0.017448012600289897	0.021915548057882907	0.02838024528019069	0.04066549846949223	
0.6	16.0	5.0	0.006073140822230449	0.029646041544462945	0.03529815504271685	0.04198043059148909	0.05737681900540992	
0.6	16.0	5.4	0.023915517432811378	0.04634658414489327	0.053133975357963846	0.06121593445500057	0.07573441714638875	
0.6	16.0	5.8	0.025051616416369833	0.06278143732964535	0.07085769129178711	0.07936117628349912	0.10249144062329825	
0.6	16.0	6.2	0.018257205133070654	0.07371732601157809	0.08179887048657536	0.0907802886756945	0.11776891368820908	
0.6	16.0	6.6	0.05990124487565342	0.08906483548613885	0.09721375633436737	0.10577524134289562	0.13054150516804203	
0.6	16.0	7.0	0.06303312695050436	0.09876514308165806	0.10689371835697552	0.11548352352813479	0.140377391034331	
0.7	16.0	2.2	-0.17634573802735654	-0.12881801536183793	-0.11916429024080706	-0.10508475839992745	-0.07812195532866602	
0.7	16.0	2.6	-0.08091323413349928	-0.05732769284055362	-0.05078513666814984	-0.04257981430007342	-0.02730064032135229	
0.7	16.0	3.0	-0.037610156688559715	-0.022815353847840975	-0.01907603833045506	-0.013669517615998444	-0.007299901496893352	
0.7	16.0	3.4	-0.02132832680166718	-0.00865614710356321	-0.005873489576838786	-0.0025419372383002586	0.004028724544253537	
0.7	16.0	3.8	-0.01882779671232352	-0.0034289643673587945	-0.00022905721572380632	0.004066550760533891	0.011048580518511783	
0.7	16.0	4.2	-0.011363619226046177	0.0025694584370714794	0.007073550991638923	0.010383130113299846	0.021569848080730033	
0.7	16.0	4.6	-0.004652975526892738	0.010312049821895295	0.015099506907518379	0.020512911494481527	0.035273274254374744	
0.7	16.0	5.0	0.0022317207694808067	0.01983492312299122	0.024977646172858893	0.02901756508383957	0.04873658057894543	
0.7	16.0	5.4	-0.0018990239881005353	0.028082274034216526	0.03335858263504527	0.03877107316918556	0.06445241068538016	
0.7	16.0	5.8	0.021396156803379262	0.03892365829498047	0.04474955069729804	0.05079643947327486	0.07372184033600031	
0.7	16.0	6.2	0.033845703363329455	0.0480660612858629	0.05491488977576452	0.06228553640170185	0.07438927252092667	
0.7	16.0	6.6	0.03913891399817284	0.05874298781636717	0.0658591683713184	0.07185774924644725	0.08961589890085025	
0.7	16.0	7.0	0.043463895547006026	0.06641965159994895	0.07298221967919273	0.0813567232470351	0.09783328750176083	
0.8	16.0	2.2	-0.16394274203901704	-0.11907229455632337	-0.11011676152712568	-0.09828999864276824	-0.06769035829799386	
0.8	16.0	2.6	-0.09078428821187555	-0.04951122585395154	-0.04530830551842373	-0.040258071591370605	-0.027961340003891715	
0.8	16.0	3.0	-0.02873788865984415	-0.021722088753744578	-0.018334735219148194	-0.014660888228602528	-0.009182662987068347	
0.8	16.0	3.4	-0.015745503723707806	-0.010394829370672327	-0.00745491706130047	-0.005302477891500081	0.0035555701551253454	
0.8	16.0	3.8	-0.012669173841113119	-0.0034636085859405417	-0.0008920719342804244	0.0017513894354487364	0.010275909230414406	
0.8	16.0	4.2	-0.005089720810281172	0.0011570607352498637	0.0039094928326462875	0.006552527583376329	0.013883018623758825	
0.8	16.0	4.6	-0.002448996348386037	0.006369736497833245	0.009852469689928976	0.013057307176352076	0.021871668073929887	
0.8	16.0	5.0	-0.0002738856788225266	0.009615057204218581	0.015074068021611112	0.0202676217993775	0.03261745722504155	
0.8	16.0	5.4	0.006933518799008946	0.01765671063630969	0.02244449257511643	0.027016085672770137	0.036196846707367766	
0.8	16.0	5.8	0.010111808114818611	0.023815619425486274	0.028913118719018832	0.03253453192878607	0.049920650290384165	
0.8	16.0	6.2	0.02117962102969498	0.0313501213781943	0.035827546542753955	0.040302263928597336	0.05237804357506956	
0.8	16.0	6.6	0.026188685365013266	0.03516401529063172	0.04037559038767145	0.045965679666145606	0.05821299353319742	
0.8	16.0	7.0	0.03288699462534125	0.04155123121197815	0.0461976171290366	0.05207118446918009	0.06337935623425119	
0.9	16.0	2.2	-0.14786379954209228	-0.11067839972107416	-0.10055336177672183	-0.08851212173561553	-0.059548608640496825	
0.9	16.0	2.6	-0.06664635768904588	-0.04324419257476199	-0.03953482053921185	-0.03423230127158815	-0.022796947065280904	
0.9	16.0	3.0	-0.030445934328711857	-0.020163137905643645	-0.017628711987129442	-0.014522378686373254	-0.007411233577486389	
0.9	16.0	3.4	-0.01837405012512442	-0.009509576668896569	-0.0070677814904189645	-0.004288811104343446	0.0012922623407980915	
0.9	16.0	3.8	-0.012282930003806819	-0.006642352382352286	-0.002642761650810033	0.0008659108650604881	0.006261026108117529	
0.9	16.0	4.2	-0.006036640513943193	-4.7684228840817125e-05	0.003025444581476141	0.005642896613163383	0.016943353578912173	
0.9	16.0	4.6	-0.007217487032182284	0.001741921566974061	0.005181109708301538	0.008761769997479721	0.014864502385968955	
0.9	16.0	5.0	0.00288053946175047	0.006348814609133186	0.010993497133276768	0.014828238750241833	0.025388871936091413	
0.9	16.0	5.4	0.0060669890017342205	0.011928154137831505	0.015471634349550812	0.018768810902978876	0.02834267662424381	
0.9	16.0	5.8	0.007704722917879254	0.014907312562235374	0.018187225099967265	0.021645143861425232	0.02810518201670851	
0.9	16.0	6.2	0.007872938599664866	0.017784611907501503	0.02051282546448288	0.022862674804968123	0.033297006969344047	
0.9	16.0	6.6	0.01051993025255669	0.02165094981347632	0.025015046076631114	0.028334800406803005	0.038103581700229205	
0.9	16.0	7.0	0.013565812583589677	0.02360645615576436	0.027514510438733653	0.03101161421200376	0.04375907561821065	


==> plots/native-comparison/native-degeneracystats.dat <==
0.0	16.0	2.2	36.0	46.0	49.975	54.0	69.0	
0.0	16.0	2.6	18.0	22.0	24.4375	27.0	33.0	
0.0	16.0	3.0	16.0	18.0	18.4	19.0	21.0	
0.0	16.0	3.4	16.0	18.0	18.6875	20.0	23.0	
0.0	16.0	3.8	17.0	18.0	19.425	20.0	24.0	
0.0	16.0	4.2	17.0	19.0	19.575	20.0	24.0	
0.0	16.0	4.6	17.0	19.0	19.8	20.0	25.0	
0.0	16.0	5.0	17.0	19.0	19.85	21.0	25.0	
0.0	16.0	5.4	18.0	19.0	20.0375	21.0	23.0	
0.0	16.0	5.8	17.0	19.0	19.85	21.0	24.0	
0.0	16.0	6.2	17.0	19.0	19.775	21.0	23.0	
0.0	16.0	6.6	18.0	19.0	20.1125	21.0	27.0	
0.0	16.0	7.0	18.0	19.0	19.8625	20.0	24.0	
0.1	16.0	2.2	40.0	45.0	48.825	52.0	61.0	
0.1	16.0	2.6	18.0	22.0	24.0	26.0	36.0	
0.1	16.0	3.0	16.0	17.0	17.8125	19.0	22.0	
0.1	16.0	3.4	16.0	17.0	18.1875	19.0	21.0	
0.1	16.0	3.8	16.0	17.0	18.375	19.0	24.0	
0.1	16.0	4.2	16.0	18.0	18.7125	20.0	22.0	
0.1	16.0	4.6	16.0	18.0	18.825	20.0	23.0	
0.1	16.0	5.0	16.0	18.0	18.7	20.0	22.0	
0.1	16.0	5.4	17.0	18.0	18.8125	20.0	24.0	
0.1	16.0	5.8	17.0	18.0	18.8125	20.0	22.0	
0.1	16.0	6.2	17.0	18.0	18.55	19.0	21.0	
0.1	16.0	6.6	17.0	18.0	19.0125	20.0	24.0	
0.1	16.0	7.0	16.0	18.0	18.8375	20.0	24.0	
0.2	16.0	2.2	36.0	42.0	46.3875	50.0	61.0	
0.2	16.0	2.6	17.0	20.0	22.1875	24.0	34.0	
0.2	16.0	3.0	15.0	16.0	16.9625	18.0	21.0	
0.2	16.0	3.4	15.0	16.0	17.15	18.0	20.0	
0.2	16.0	3.8	15.0	16.0	17.1375	18.0	20.0	
0.2	16.0	4.2	15.0	16.0	17.3	18.0	21.0	
0.2	16.0	4.6	15.0	17.0	17.3125	18.0	21.0	
0.2	16.0	5.0	16.0	17.0	17.55	18.0	20.0	
0.2	16.0	5.4	16.0	17.0	17.3375	18.0	21.0	
0.2	16.0	5.8	16.0	17.0	17.4375	18.0	21.0	
0.2	16.0	6.2	16.0	17.0	17.7	18.0	21.0	
0.2	16.0	6.6	16.0	17.0	17.3875	18.0	20.0	
0.2	16.0	7.0	16.0	17.0	17.475	18.0	20.0	
0.3	16.0	2.2	31.0	41.0	45.2375	49.0	57.0	
0.3	16.0	2.6	15.0	20.0	21.5125	23.0	27.0	
0.3	16.0	3.0	14.0	15.0	16.0125	17.0	21.0	
0.3	16.0	3.4	14.0	15.0	16.075	17.0	20.0	
0.3	16.0	3.8	14.0	15.0	15.8125	16.0	19.0	
0.3	16.0	4.2	15.0	16.0	16.3125	17.0	20.0	
0.3	16.0	4.6	15.0	15.0	16.175	17.0	19.0	
0.3	16.0	5.0	15.0	15.0	16.1625	17.0	19.0	
0.3	16.0	5.4	14.0	15.0	15.95	16.0	20.0	
0.3	16.0	5.8	14.0	15.0	16.1	17.0	18.0	
0.3	16.0	6.2	15.0	16.0	16.5125	17.0	21.0	
0.3	16.0	6.6	14.0	16.0	16.15	17.0	19.0	
0.3	16.0	7.0	14.0	15.0	15.9625	17.0	19.0	
0.4	16.0	2.2	31.0	39.0	41.8125	44.0	56.0	
0.4	16.0	2.6	15.0	19.0	20.4125	22.0	28.0	
0.4	16.0	3.0	13.0	14.0	14.775	15.0	19.0	
0.4	16.0	3.4	13.0	14.0	14.8625	15.0	18.0	
0.4	16.0	3.8	13.0	14.0	14.7125	15.0	17.0	
0.4	16.0	4.2	13.0	14.0	14.725	15.0	17.0	
0.4	16.0	4.6	13.0	14.0	14.8125	15.0	18.0	
0.4	16.0	5.0	13.0	14.0	14.825	15.0	19.0	
0.4	16.0	5.4	14.0	14.0	14.8375	15.0	18.0	
0.4	16.0	5.8	13.0	14.0	14.7	15.0	20.0	
0.4	16.0	6.2	13.0	14.0	14.8625	15.0	18.0	
0.4	16.0	6.6	13.0	14.0	14.9625	16.0	17.0	
0.4	16.0	7.0	13.0	14.0	14.7625	15.0	17.0	
0.5	16.0	2.2	28.0	36.0	38.925	42.0	55.0	
0.5	16.0	2.6	16.0	17.0	19.425	21.0	26.0	
0.5	16.0	3.0	12.0	13.0	13.675	14.0	16.0	
0.5	16.0	3.4	12.0	13.0	13.2875	14.0	15.0	
0.5	16.0	3.8	12.0	13.0	13.3125	14.0	15.0	
0.5	16.0	4.2	12.0	13.0	13.525	14.0	15.0	
0.5	16.0	4.6	12.0	13.0	13.35	14.0	16.0	
0.5	16.0	5.0	12.0	13.0	13.45	14.0	16.0	
0.5	16.0	5.4	12.0	13.0	13.375	14.0	16.0	
0.5	16.0	5.8	12.0	13.0	13.675	14.0	16.0	
0.5	16.0	6.2	12.0	13.0	13.4625	14.0	16.0	
0.5	16.0	6.6	12.0	13.0	13.5	14.0	16.0	
0.5	16.0	7.0	12.0	13.0	13.5125	14.0	16.0	
0.6	16.0	2.2	26.0	33.0	35.5375	38.0	45.0	
0.6	16.0	2.6	13.0	16.0	17.2125	19.0	22.0	
0.6	16.0	3.0	11.0	12.0	12.3125	13.0	14.0	
0.6	16.0	3.4	11.0	11.0	11.9625	12.0	14.0	
0.6	16.0	3.8	11.0	11.0	11.8375	12.0	14.0	
0.6	16.0	4.2	11.0	11.0	11.925	12.0	15.0	
0.6	16.0	4.6	11.0	12.0	12.0125	12.0	14.0	
0.6	16.0	5.0	11.0	12.0	11.9375	12.0	14.0	
0.6	16.0	5.4	11.0	12.0	11.9625	12.0	14.0	
0.6	16.0	5.8	11.0	12.0	12.125	13.0	14.0	
0.6	16.0	6.2	11.0	12.0	12.0625	12.0	14.0	
0.6	16.0	6.6	11.0	12.0	11.975	12.0	13.0	
0.6	16.0	7.0	11.0	12.0	12.275	13.0	14.0	
0.7	16.0	2.2	24.0	29.0	31.725	34.0	41.0	
0.7	16.0	2.6	13.0	15.0	15.975	17.0	22.0	
0.7	16.0	3.0	10.0	11.0	11.025	11.0	13.0	
0.7	16.0	3.4	10.0	10.0	10.4625	11.0	12.0	
0.7	16.0	3.8	10.0	10.0	10.4375	11.0	12.0	
0.7	16.0	4.2	10.0	10.0	10.5375	11.0	12.0	
0.7	16.0	4.6	10.0	10.0	10.325	11.0	11.0	
0.7	16.0	5.0	10.0	10.0	10.4375	11.0	13.0	
0.7	16.0	5.4	10.0	10.0	10.425	11.0	14.0	
0.7	16.0	5.8	10.0	10.0	10.3625	11.0	12.0	
0.7	16.0	6.2	10.0	10.0	10.525	11.0	12.0	
0.7	16.0	6.6	10.0	10.0	10.5125	11.0	12.0	
0.7	16.0	7.0	10.0	10.0	10.6625	11.0	12.0	
0.8	16.0	2.2	19.0	26.0	28.3375	30.0	37.0	
0.8	16.0	2.6	11.0	13.0	13.9875	15.0	18.0	
0.8	16.0	3.0	9.0	10.0	9.8125	10.0	11.0	
0.8	16.0	3.4	9.0	9.0	9.125	9.0	10.0	
0.8	16.0	3.8	9.0	9.0	9.225	9.0	11.0	
0.8	16.0	4.2	9.0	9.0	9.5375	10.0	12.0	
0.8	16.0	4.6	9.0	9.0	9.5	10.0	10.0	
0.8	16.0	5.0	9.0	10.0	9.9375	10.0	11.0	
0.8	16.0	5.4	10.0	10.0	10.025	10.0	11.0	
0.8	16.0	5.8	9.0	10.0	9.85	10.0	10.0	
0.8	16.0	6.2	10.0	10.0	10.0	10.0	10.0	
0.8	16.0	6.6	10.0	10.0	10.025	10.0	11.0	
0.8	16.0	7.0	10.0	10.0	10.0	10.0	10.0	
0.9	16.0	2.2	20.0	23.0	25.0375	27.0	30.0	
0.9	16.0	2.6	10.0	12.0	12.3375	13.0	15.0	
0.9	16.0	3.0	9.0	9.0	9.3125	10.0	10.0	
0.9	16.0	3.4	9.0	9.0	9.1	9.0	10.0	
0.9	16.0	3.8	9.0	9.0	9.5	10.0	10.0	
0.9	16.0	4.2	9.0	10.0	9.925	10.0	10.0	
0.9	16.0	4.6	9.0	10.0	9.9875	10.0	10.0	
0.9	16.0	5.0	10.0	10.0	10.0	10.0	10.0	
0.9	16.0	5.4	10.0	10.0	10.0	10.0	10.0	
0.9	16.0	5.8	10.0	10.0	10.0	10.0	10.0	
0.9	16.0	6.2	10.0	10.0	10.0	10.0	10.0	
0.9	16.0	6.6	10.0	10.0	10.0	10.0	10.0	
0.9	16.0	7.0	10.0	10.0	10.0	10.0	10.0	


==> plots/native-comparison/native-edgesstats.dat <==
0.0	16.0	2.2	63960.0	74640.0	79848.1125	84663.0	106566.0	
0.0	16.0	2.6	71058.0	76495.0	79932.95	83077.0	93710.0	
0.0	16.0	3.0	75359.0	79140.0	80487.6375	81483.0	87426.0	
0.0	16.0	3.4	76632.0	79165.0	80253.8625	81239.0	86546.0	
0.0	16.0	3.8	76485.0	79053.0	79768.5375	80591.0	82705.0	
0.0	16.0	4.2	78342.0	79605.0	80154.05	80606.0	82810.0	
0.0	16.0	4.6	77618.0	78913.0	79481.7875	80012.0	80932.0	
0.0	16.0	5.0	78301.0	79462.0	79908.375	80356.0	81303.0	
0.0	16.0	5.4	79260.0	80086.0	80414.0375	80715.0	82108.0	
0.0	16.0	5.8	79042.0	79737.0	80140.6875	80516.0	81327.0	
0.0	16.0	6.2	78716.0	79143.0	79575.0125	79952.0	80712.0	
0.0	16.0	6.6	78331.0	79352.0	79625.8125	79922.0	80862.0	
0.0	16.0	7.0	78728.0	79705.0	79949.1625	80266.0	80912.0	
0.1	16.0	2.2	64711.0	75445.0	81028.3	85494.0	105460.0	
0.1	16.0	2.6	71478.0	76743.0	80530.975	83862.0	90550.0	
0.1	16.0	3.0	73288.0	78138.0	79725.85	80775.0	88287.0	
0.1	16.0	3.4	76546.0	78381.0	79414.2	80360.0	83686.0	
0.1	16.0	3.8	76936.0	79719.0	80336.5	81138.0	83403.0	
0.1	16.0	4.2	78077.0	79117.0	79882.9125	80645.0	82103.0	
0.1	16.0	4.6	78528.0	79633.0	80088.375	80506.0	81398.0	
0.1	16.0	5.0	78922.0	79710.0	80219.2	80663.0	81497.0	
0.1	16.0	5.4	79081.0	79735.0	80133.425	80642.0	81543.0	
0.1	16.0	5.8	78261.0	79817.0	80200.275	80582.0	81961.0	
0.1	16.0	6.2	79200.0	79932.0	80222.1625	80475.0	81337.0	
0.1	16.0	6.6	78865.0	79682.0	79968.05	80347.0	81189.0	
0.1	16.0	7.0	78187.0	78791.0	79083.0	79350.0	80121.0	
0.2	16.0	2.2	66153.0	72412.0	78858.95	84756.0	96739.0	
0.2	16.0	2.6	70744.0	75734.0	78556.375	81518.0	92530.0	
0.2	16.0	3.0	75560.0	78250.0	79861.95	81215.0	88099.0	
0.2	16.0	3.4	76812.0	78865.0	79741.55	80442.0	84917.0	
0.2	16.0	3.8	77748.0	79401.0	80169.7875	80882.0	83545.0	
0.2	16.0	4.2	78198.0	79465.0	79992.1375	80571.0	81847.0	
0.2	16.0	4.6	78565.0	79712.0	80131.25	80580.0	82317.0	
0.2	16.0	5.0	78325.0	79600.0	79940.175	80295.0	81535.0	
0.2	16.0	5.4	78710.0	80258.0	80660.025	81163.0	82084.0	
0.2	16.0	5.8	79115.0	79972.0	80321.5875	80621.0	81598.0	
0.2	16.0	6.2	79011.0	79818.0	80141.8	80512.0	81510.0	
0.2	16.0	6.6	79148.0	79696.0	80016.05	80283.0	81339.0	
0.2	16.0	7.0	78719.0	79534.0	79807.5375	80051.0	81108.0	
0.3	16.0	2.2	62387.0	75323.0	80683.05	85416.0	97573.0	
0.3	16.0	2.6	68994.0	76951.0	79392.35	82507.0	91915.0	
0.3	16.0	3.0	73550.0	78313.0	80179.8625	81494.0	88800.0	
0.3	16.0	3.4	76688.0	79685.0	80716.3625	81811.0	85565.0	
0.3	16.0	3.8	77107.0	79600.0	80283.175	80954.0	82685.0	
0.3	16.0	4.2	77907.0	79683.0	80194.35	80769.0	82056.0	
0.3	16.0	4.6	78554.0	79435.0	80048.425	80740.0	82176.0	
0.3	16.0	5.0	79346.0	80002.0	80442.025	80840.0	81728.0	
0.3	16.0	5.4	78660.0	79257.0	79675.5125	80076.0	81267.0	
0.3	16.0	5.8	79229.0	79850.0	80228.4125	80553.0	81550.0	
0.3	16.0	6.2	79765.0	80584.0	80913.1375	81286.0	81883.0	
0.3	16.0	6.6	78739.0	79442.0	79766.275	80130.0	81073.0	
0.3	16.0	7.0	78828.0	79419.0	79729.3	80043.0	80821.0	
0.4	16.0	2.2	57462.0	74157.0	79670.0375	86027.0	103440.0	
0.4	16.0	2.6	70315.0	76864.0	79900.8	82615.0	94390.0	
0.4	16.0	3.0	75368.0	78032.0	79861.875	81741.0	87547.0	
0.4	16.0	3.4	76909.0	79293.0	80668.6875	81932.0	85694.0	
0.4	16.0	3.8	77544.0	79242.0	80007.25	80542.0	82890.0	
0.4	16.0	4.2	76898.0	78912.0	79319.7125	79903.0	81940.0	
0.4	16.0	4.6	78231.0	79575.0	80192.125	80701.0	82174.0	
0.4	16.0	5.0	78946.0	79563.0	80037.7	80408.0	81468.0	
0.4	16.0	5.4	79319.0	80185.0	80582.575	80904.0	82337.0	
0.4	16.0	5.8	78747.0	79318.0	79627.85	80010.0	80618.0	
0.4	16.0	6.2	78576.0	79390.0	79709.2	80044.0	80804.0	
0.4	16.0	6.6	79394.0	80153.0	80412.425	80733.0	81621.0	
0.4	16.0	7.0	78794.0	79645.0	79831.5	80133.0	80858.0	
0.5	16.0	2.2	65800.0	74125.0	79510.6875	84871.0	104853.0	
0.5	16.0	2.6	72665.0	77420.0	80351.6375	82450.0	100530.0	
0.5	16.0	3.0	74823.0	78406.0	80103.5	81605.0	85518.0	
0.5	16.0	3.4	77634.0	79164.0	80138.35	80958.0	86240.0	
0.5	16.0	3.8	76540.0	78226.0	79221.1625	80149.0	82890.0	
0.5	16.0	4.2	77459.0	79370.0	79789.7	80314.0	81652.0	
0.5	16.0	4.6	78022.0	79354.0	79980.5	80581.0	82004.0	
0.5	16.0	5.0	78166.0	79225.0	79776.6625	80315.0	81499.0	
0.5	16.0	5.4	78002.0	78918.0	79232.7125	79607.0	80541.0	
0.5	16.0	5.8	79485.0	80289.0	80624.2125	80921.0	81868.0	
0.5	16.0	6.2	78025.0	79057.0	79416.1	79726.0	80526.0	
0.5	16.0	6.6	79408.0	80309.0	80592.625	80966.0	81548.0	
0.5	16.0	7.0	79071.0	79659.0	79888.0625	80168.0	80794.0	
0.6	16.0	2.2	64696.0	74877.0	79443.3	84783.0	95389.0	
0.6	16.0	2.6	71995.0	77000.0	79726.025	82930.0	93905.0	
0.6	16.0	3.0	74439.0	78614.0	79971.1625	81282.0	86238.0	
0.6	16.0	3.4	77433.0	79320.0	80291.8375	81128.0	83434.0	
0.6	16.0	3.8	76054.0	78856.0	79564.3125	80276.0	82302.0	
0.6	16.0	4.2	77991.0	79365.0	79889.725	80381.0	81905.0	
0.6	16.0	4.6	78739.0	80128.0	80660.125	81267.0	82646.0	
0.6	16.0	5.0	78335.0	79530.0	79974.6875	80513.0	81839.0	
0.6	16.0	5.4	77723.0	78965.0	79370.5125	79755.0	80778.0	
0.6	16.0	5.8	78827.0	79549.0	79838.7	80216.0	80919.0	
0.6	16.0	6.2	78214.0	79458.0	79826.025	80269.0	80931.0	
0.6	16.0	6.6	78434.0	79143.0	79444.0	79789.0	80383.0	
0.6	16.0	7.0	79819.0	80750.0	80962.7	81302.0	82243.0	
0.7	16.0	2.2	66566.0	74101.0	78607.5625	82532.0	93961.0	
0.7	16.0	2.6	73525.0	77724.0	80523.825	82311.0	91548.0	
0.7	16.0	3.0	77405.0	78989.0	80395.35	81764.0	85501.0	
0.7	16.0	3.4	77512.0	79502.0	80370.5875	81335.0	85072.0	
0.7	16.0	3.8	78683.0	79746.0	80567.0125	81170.0	83540.0	
0.7	16.0	4.2	78232.0	79368.0	80000.1875	80611.0	82172.0	
0.7	16.0	4.6	78717.0	79813.0	80344.6625	80823.0	83673.0	
0.7	16.0	5.0	77822.0	78836.0	79299.825	79701.0	81106.0	
0.7	16.0	5.4	77188.0	78475.0	78868.4375	79245.0	80259.0	
0.7	16.0	5.8	78628.0	79363.0	79777.55	80205.0	81042.0	
0.7	16.0	6.2	78984.0	79725.0	80075.075	80421.0	81349.0	
0.7	16.0	6.6	79307.0	80066.0	80400.0	80729.0	81543.0	
0.7	16.0	7.0	79317.0	79950.0	80313.175	80657.0	81366.0	
0.8	16.0	2.2	65490.0	74435.0	78444.775	82377.0	91748.0	
0.8	16.0	2.6	72540.0	78188.0	79925.0875	81548.0	96053.0	
0.8	16.0	3.0	74699.0	78146.0	79411.2	80361.0	84193.0	
0.8	16.0	3.4	76339.0	78687.0	79580.375	80448.0	83043.0	
0.8	16.0	3.8	77424.0	79205.0	79981.075	80653.0	83220.0	
0.8	16.0	4.2	78342.0	79753.0	80275.775	80920.0	82320.0	
0.8	16.0	4.6	77359.0	79036.0	79495.725	79872.0	81502.0	
0.8	16.0	5.0	78674.0	79849.0	80152.75	80570.0	81935.0	
0.8	16.0	5.4	79550.0	80376.0	80715.0375	81177.0	81742.0	
0.8	16.0	5.8	78153.0	78851.0	79149.1875	79415.0	80423.0	
0.8	16.0	6.2	78830.0	79564.0	79837.8125	80057.0	80934.0	
0.8	16.0	6.6	78526.0	79286.0	79533.5	79732.0	80602.0	
0.8	16.0	7.0	79789.0	80567.0	80847.275	81199.0	82187.0	
0.9	16.0	2.2	69021.0	75297.0	80399.7	84607.0	93152.0	
0.9	16.0	2.6	71492.0	77464.0	79382.175	81040.0	86526.0	
0.9	16.0	3.0	76716.0	78882.0	80082.225	80895.0	86802.0	
0.9	16.0	3.4	76981.0	79061.0	79885.95	80658.0	82855.0	
0.9	16.0	3.8	77863.0	79167.0	79923.225	80684.0	82880.0	
0.9	16.0	4.2	78588.0	79469.0	79952.6625	80377.0	82234.0	
0.9	16.0	4.6	78423.0	79203.0	79655.775	80065.0	81404.0	
0.9	16.0	5.0	79748.0	80102.0	80483.6875	80766.0	81926.0	
0.9	16.0	5.4	77925.0	78965.0	79267.7125	79603.0	81288.0	
0.9	16.0	5.8	78438.0	79091.0	79416.025	79725.0	80361.0	
0.9	16.0	6.2	78997.0	79739.0	80122.55	80467.0	81287.0	
0.9	16.0	6.6	78933.0	79587.0	79842.4	80089.0	80916.0	
0.9	16.0	7.0	79349.0	79882.0	80153.9	80415.0	80999.0	


==> plots/native-comparison/native-modularitiesstats.dat <==
0.0	16.0	2.2	0.5343341783210106	0.6429638846855119	0.6700618526683026	0.7095233284424773	0.7638694824362553	
0.0	16.0	2.6	0.7475276009202051	0.8350774407274769	0.8499294667976368	0.8753371583704499	0.9031580471335325	
0.0	16.0	3.0	0.8507384625562491	0.9199347656484329	0.9231747656447942	0.9328913977230352	0.94340620915579	
0.0	16.0	3.4	0.8920901448046908	0.9514174634557219	0.9527525019908077	0.9586284811496742	0.9632809675546478	
0.0	16.0	3.8	0.954637919224781	0.9655427381290161	0.9668052422079361	0.9686651815818057	0.9730958145068538	
0.0	16.0	4.2	0.9578437566201362	0.9710106030188026	0.9718958681526051	0.9730097632590932	0.9747217063012206	
0.0	16.0	4.6	0.9728330934320917	0.9743277402080107	0.9749178078846317	0.9756043616335617	0.9771907769135467	
0.0	16.0	5.0	0.9748924066608721	0.9758918715970117	0.9763788358899192	0.9769536525105152	0.9782473629415493	
0.0	16.0	5.4	0.9752011735054569	0.9768548203920141	0.9772711875931493	0.9777787036233362	0.9789951628342367	
0.0	16.0	5.8	0.9765452257138477	0.9772686610467755	0.9777397601782807	0.9780448531335427	0.9794968660825071	
0.0	16.0	6.2	0.9771843534427395	0.9779167042415303	0.978359303794319	0.9787531490290877	0.9797815422171074	
0.0	16.0	6.6	0.9773064146321058	0.9782544232194744	0.9785895900995923	0.9789925674133111	0.9795225520036744	
0.0	16.0	7.0	0.9776257631483863	0.9783402452304291	0.978775998541089	0.9792514259087918	0.9798170031648648	
0.1	16.0	2.2	0.5166013125955127	0.6355165552263013	0.6649223798448591	0.6955694765326343	0.7697170312014379	
0.1	16.0	2.6	0.7453194792497105	0.828143811101931	0.8451692527970829	0.8724504473552367	0.897622059279068	
0.1	16.0	3.0	0.8484038612452394	0.9122011895279528	0.9218625042541773	0.9339342595043724	0.9456386627830539	
0.1	16.0	3.4	0.8861244530642676	0.9513661111132593	0.953141969139593	0.9585624231930877	0.9625634347503119	
0.1	16.0	3.8	0.9527169638644597	0.9626704442825115	0.9646318551561107	0.9672547541502559	0.970805335498615	
0.1	16.0	4.2	0.9620953365245649	0.9698086388123508	0.9705854935431575	0.9718505717677911	0.9733658331455245	
0.1	16.0	4.6	0.9697811347503761	0.9729246122457381	0.9735234401529919	0.9741759442033575	0.9758787565139915	
0.1	16.0	5.0	0.9714357798433376	0.9742971923005549	0.974804847665715	0.9754108195707907	0.9766523185845677	
0.1	16.0	5.4	0.9743725688355432	0.975596764263436	0.9759084158607697	0.976318798467977	0.9772122810694528	
0.1	16.0	5.8	0.9750586872998162	0.976171756590873	0.9765308885711956	0.976938321280124	0.9780802495287845	
0.1	16.0	6.2	0.975995485936538	0.9766390076116539	0.9770120504830027	0.977402055665993	0.9784588851428073	
0.1	16.0	6.6	0.9763027632126877	0.9770668731698344	0.9773953123829612	0.977701689572387	0.9785489910250955	
0.1	16.0	7.0	0.9767058381825805	0.9777016993596759	0.9778974733969887	0.978254519610792	0.9788602348743867	
0.2	16.0	2.2	0.5299011746018043	0.6355527130085455	0.6693240451898503	0.7095202428196421	0.7599153909332703	
0.2	16.0	2.6	0.7484933629124108	0.8319852263743589	0.8478457134159754	0.8725474073794826	0.8925431168774092	
0.2	16.0	3.0	0.8617738982625895	0.9138525172366985	0.9190472648303741	0.9301881998715178	0.9381723737333328	
0.2	16.0	3.4	0.8971508134263657	0.9445616375797633	0.9468313203257652	0.9522519395254736	0.9572890461023207	
0.2	16.0	3.8	0.953578747488333	0.9589297138602175	0.9605926131698312	0.962535839959001	0.9650529568624567	
0.2	16.0	4.2	0.9517907924587387	0.9651376009926611	0.9659184179651085	0.9674003725190533	0.9694965066108694	
0.2	16.0	4.6	0.9663237448943954	0.9687902845925452	0.9694050443772191	0.9701235789840342	0.9713897870943082	
0.2	16.0	5.0	0.9692854444923301	0.9705920394342372	0.9710407269935895	0.9714759375272259	0.9729651163541656	
0.2	16.0	5.4	0.9704118044018682	0.9714811223639412	0.9719254882814603	0.9724271574721793	0.9734688070568382	
0.2	16.0	5.8	0.9712093520061211	0.9723678580284182	0.972743815253559	0.9732383983192046	0.9740741625569116	
0.2	16.0	6.2	0.9719139168058346	0.9728488833798834	0.9731477702758689	0.9734552966203196	0.9745439984127197	
0.2	16.0	6.6	0.9721606306320172	0.9733505483871332	0.9737138147483021	0.9741203333973723	0.97508742227265	
0.2	16.0	7.0	0.9725426721293545	0.9737942579575554	0.9740353649049828	0.9744366760222872	0.9751527497202617	
0.3	16.0	2.2	0.5615475786330668	0.6235877031734696	0.6524817853580702	0.6782978124239447	0.7640745127745245	
0.3	16.0	2.6	0.7381677221594696	0.8162194285007182	0.8337225917938398	0.8556194130971888	0.8854523625956924	
0.3	16.0	3.0	0.8289490506553852	0.900426607904439	0.9058006844484913	0.9186179506858495	0.9333548007455261	
0.3	16.0	3.4	0.905072430491989	0.9328682223224294	0.9361220515958829	0.9422436730039127	0.9491076183869543	
0.3	16.0	3.8	0.9291350188700435	0.9494623138212357	0.9511528275430697	0.9534522458849424	0.9590647620204026	
0.3	16.0	4.2	0.9539107046152624	0.9568566965771255	0.9578426806030469	0.9589757317578486	0.9610412492436328	
0.3	16.0	4.6	0.9589730454155174	0.9601845396868828	0.9609318700817537	0.9616346854825676	0.9639520617926337	
0.3	16.0	5.0	0.9604356380048403	0.9625964000645266	0.9630123969134035	0.9635270546496575	0.9655071741742259	
0.3	16.0	5.4	0.9626246806598294	0.9639052957565256	0.9644146598824218	0.9650342433884441	0.9660583478321725	
0.3	16.0	5.8	0.9632656824635999	0.9646653149147966	0.9651194290719879	0.9656346447799001	0.9666825938638212	
0.3	16.0	6.2	0.9637670974613718	0.96495890256052	0.9654344946547226	0.9658818087404444	0.9667773156195631	
0.3	16.0	6.6	0.9649027886786522	0.9658844337512436	0.9662690529972229	0.9667131983566007	0.9677517523955148	
0.3	16.0	7.0	0.9652027766908193	0.9662598875141304	0.9666891666205977	0.9671298152570724	0.9679508409373686	
0.4	16.0	2.2	0.5063871690023292	0.60576050385539	0.6473892267650465	0.6872873056321532	0.7648326606604837	
0.4	16.0	2.6	0.740816832008117	0.8040605776301373	0.8170360575210915	0.8378044501748392	0.8747575865533614	
0.4	16.0	3.0	0.8240724253290685	0.8806239000608318	0.8891411797803913	0.9005957657407414	0.9139421476001908	
0.4	16.0	3.4	0.8817821940592313	0.9178406374470109	0.9201602065218113	0.9256042397700125	0.9333901869921352	
0.4	16.0	3.8	0.9186172424589146	0.9333885810284438	0.9352743220368993	0.937364465348364	0.9413286296425958	
0.4	16.0	4.2	0.9357147775317366	0.9416828605355428	0.9426167892661347	0.9440531982734223	0.9468420837653754	
0.4	16.0	4.6	0.9428757680377291	0.945086179230075	0.9458077758244009	0.9464403238808594	0.9482130050680688	
0.4	16.0	5.0	0.945549082643998	0.9473857064620853	0.9480454749376002	0.9488228302261673	0.9501033135894694	
0.4	16.0	5.4	0.9471976375824928	0.9487975008981472	0.9492109742494927	0.9497127238065232	0.9522940671495523	
0.4	16.0	5.8	0.948585239319633	0.9499408059779489	0.9505623883295129	0.9511039835145179	0.9528055172250617	
0.4	16.0	6.2	0.949746319261483	0.9508339120431494	0.951244285646639	0.9517897962278504	0.9533320229684643	
0.4	16.0	6.6	0.9500683654774336	0.9510352921881747	0.951464329061434	0.9519289125122924	0.9533771331680544	
0.4	16.0	7.0	0.9504605695955647	0.9516012215246795	0.9520491846030605	0.9526038998630557	0.9539762299406389	
0.5	16.0	2.2	0.5140649921894039	0.6059020729280454	0.6324287057549774	0.6624819301768717	0.7148984887662844	
0.5	16.0	2.6	0.6702742176402399	0.7776273166380395	0.7907040822365534	0.8117366653656819	0.8318505485674216	
0.5	16.0	3.0	0.8173858457745414	0.8548509087377909	0.8635676722772473	0.8741615792449953	0.8914276266580723	
0.5	16.0	3.4	0.8366511262713151	0.8896744774652254	0.8921242616408517	0.8967599052780094	0.9046298372217763	
0.5	16.0	3.8	0.8761544371539762	0.905034992091918	0.9068238582527997	0.9100341294887949	0.9144001938183641	
0.5	16.0	4.2	0.9007646366326233	0.9128148411761443	0.9133409662934919	0.9153617150648037	0.9177449770859629	
0.5	16.0	4.6	0.9063641154664107	0.916255880398163	0.9172443581521907	0.9187375233520099	0.9210400091670227	
0.5	16.0	5.0	0.9136520682132628	0.9190448572826067	0.9200337408844564	0.9211919661703273	0.9230661509440898	
0.5	16.0	5.4	0.9198378137863986	0.9216912905329906	0.9223681540270372	0.9231629889879749	0.9251285935764393	
0.5	16.0	5.8	0.9193939557124239	0.9219269476355582	0.9225924615643264	0.9234691962678916	0.9247824558381611	
0.5	16.0	6.2	0.919803727136441	0.9236101814015698	0.9241367362217728	0.9251000389453904	0.9268625328065215	
0.5	16.0	6.6	0.9188529577383261	0.922852192246345	0.9234996605001525	0.9243168505386341	0.926407680006559	
0.5	16.0	7.0	0.9214979340061802	0.9241018682685028	0.92474661065371	0.9254634073079062	0.927347226409351	
0.6	16.0	2.2	0.5261211611406784	0.5877340778314699	0.6146889286314206	0.6434063077315345	0.6927744459243076	
0.6	16.0	2.6	0.6418606854968637	0.7461763128661528	0.7585225243482148	0.7772675354577048	0.8005922873355783	
0.6	16.0	3.0	0.775917626196071	0.8151365662502357	0.822088318148466	0.8296404286345371	0.8457008967339089	
0.6	16.0	3.4	0.831381161082138	0.8440302182297639	0.8478592950874951	0.852808253884195	0.8590820672839098	
0.6	16.0	3.8	0.8491154822387376	0.8579318426771974	0.8611256244814628	0.8646834952686676	0.8681602351667295	
0.6	16.0	4.2	0.8608133662123185	0.8666480558509114	0.8680374547003371	0.8700593177307429	0.8737861636818137	
0.6	16.0	4.6	0.8614479926387162	0.8701082018799757	0.8713157603254832	0.8734280518660603	0.8759782955098142	
0.6	16.0	5.0	0.8526839840619349	0.8716869061593144	0.873549041119381	0.875788299091155	0.8790757281551055	
0.6	16.0	5.4	0.8645986335882294	0.874916415525037	0.8761538395578748	0.8781025969786608	0.8803083561939329	
0.6	16.0	5.8	0.8665345987220234	0.8758563440050388	0.8766144685812982	0.8788074277142643	0.8812063209742932	
0.6	16.0	6.2	0.8695557352919672	0.8765185218900715	0.8777799574901095	0.8795735865703218	0.8824505758614223	
0.6	16.0	6.6	0.8721004579705759	0.8778397411712445	0.8790953162473139	0.8804470311675149	0.8824408445446938	
0.6	16.0	7.0	0.8703590994291337	0.8772741986279301	0.8782155372180913	0.879854315958235	0.8832062669485363	
0.7	16.0	2.2	0.4998880235709272	0.5725988583880952	0.5907537412297994	0.6113103149419872	0.6456401883274729	
0.7	16.0	2.6	0.638231461197516	0.6970756360464418	0.7079170476975021	0.7245344777525398	0.740948902562115	
0.7	16.0	3.0	0.7378605147172521	0.7621331563929425	0.767236770970308	0.7735685952185241	0.7866129541037331	
0.7	16.0	3.4	0.7704751118322759	0.7859674248817807	0.7894062749518033	0.793303295702361	0.7970635312423874	
0.7	16.0	3.8	0.7700048840476588	0.7968698055035022	0.7986449007116398	0.8018979061055388	0.8061543430818874	
0.7	16.0	4.2	0.7667767604427238	0.8027784454225562	0.8042065976836836	0.8076087135636028	0.8100023448299625	
0.7	16.0	4.6	0.7983202558790016	0.805893021664787	0.8078523731212451	0.8107493231173275	0.813928049683445	
0.7	16.0	5.0	0.8008997791799316	0.809453014512909	0.8109463392130858	0.8132567337842095	0.8171418149164503	
0.7	16.0	5.4	0.7986475087424703	0.8117288312504394	0.8130812646067354	0.8151591279618481	0.8203276152299679	
0.7	16.0	5.8	0.8064034187042864	0.8121637660190268	0.8137144781355709	0.8156759318131407	0.8199370486086489	
0.7	16.0	6.2	0.808136092090185	0.8124043899969249	0.8140439839376242	0.8160500483196964	0.8181582809752381	
0.7	16.0	6.6	0.8030680359132274	0.811424673576871	0.814034528524458	0.8165930034062839	0.8209920765370717	
0.7	16.0	7.0	0.7846367036712296	0.8130286712558789	0.8143802801642936	0.8174100269989616	0.8199966634990524	
0.8	16.0	2.2	0.5031319805030172	0.5437894783024215	0.5587281812729887	0.5789773429419752	0.6054498041010395	
0.8	16.0	2.6	0.5739223827241131	0.6473793912160782	0.6552364450451899	0.665291165725033	0.6861861393567482	
0.8	16.0	3.0	0.6768878003960187	0.6978212004392973	0.7001171468181655	0.7040755099754972	0.7124697437618578	
0.8	16.0	3.4	0.6960866988052625	0.7162925409731388	0.7183999790112574	0.7213496765177342	0.7293944159365643	
0.8	16.0	3.8	0.7099369330938724	0.7243869428475149	0.7260985673470881	0.7291328605674298	0.7330426101800299	
0.8	16.0	4.2	0.7198839999900253	0.729683488544979	0.7313486043766393	0.7334409576678123	0.7362262657087258	
0.8	16.0	4.6	0.7173222408635214	0.7332539558480796	0.7340930567422002	0.7366691384805641	0.7394539092029809	
0.8	16.0	5.0	0.7109456297247568	0.7332280031205074	0.7344077844555089	0.737381371516941	0.7416469681021159	
0.8	16.0	5.4	0.7230137910738251	0.7343271947997284	0.735421934786378	0.7379774463828003	0.7410410376857123	
0.8	16.0	5.8	0.7122855761646261	0.7349834067685231	0.7364501484440265	0.7397253787321628	0.7445372152403101	
0.8	16.0	6.2	0.7137521088348955	0.7361639045082803	0.7373921866149273	0.7399547413252622	0.7436586428623219	
0.8	16.0	6.6	0.7275605374615105	0.7375603024733351	0.7387100023327445	0.7409368824180375	0.743843528333907	
0.8	16.0	7.0	0.7253908311776944	0.7357718177600794	0.7375135281889252	0.739789521994718	0.7426308998450746	
0.9	16.0	2.2	0.46440968615194356	0.4979957138059785	0.515595373058654	0.53374508995466	0.5580126528837243	
0.9	16.0	2.6	0.5156513126152653	0.5881102345503518	0.5951050263753698	0.606404746791692	0.619144431630797	
0.9	16.0	3.0	0.5960912361664427	0.6228479837863528	0.6267198851565792	0.6311767879115451	0.635856694795675	
0.9	16.0	3.4	0.6247181662968009	0.63962496845394	0.6411295464449654	0.6434899243859799	0.6504639180981465	
0.9	16.0	3.8	0.6365828664401526	0.646145699418487	0.6477954415737279	0.6503480520445641	0.6539763288762228	
0.9	16.0	4.2	0.6370076883140515	0.6500003138775258	0.6513235167858367	0.6535265396834568	0.6574261354059376	
0.9	16.0	4.6	0.6063623106062432	0.6518294621223399	0.6522502369293336	0.6554370817902152	0.6593111558258393	
0.9	16.0	5.0	0.634006760191232	0.6531357864479933	0.6536778527916998	0.6564692017062085	0.6590056952460547	
0.9	16.0	5.4	0.6410838729908191	0.653970206173033	0.654947169745334	0.6576258032675776	0.6605986764845933	
0.9	16.0	5.8	0.6367728086310985	0.6548341753393393	0.6559120312195834	0.6583344620409853	0.6606191768637354	
0.9	16.0	6.2	0.6423877315421778	0.6560930069839557	0.6567754470846874	0.6583014357451278	0.6609297702218018	
0.9	16.0	6.6	0.6202173776989565	0.6560381563978782	0.6566450347639645	0.6589865826525018	0.6614576723518802	
0.9	16.0	7.0	0.6437348395653049	0.6562885473630446	0.6569091357020489	0.6590024820338859	0.6627566198563767	


==> plots/native-comparison/native-ncomsstats.dat <==
0.0	16.0	2.2	10.0	60.0	86.7875	113.0	164.0	
0.0	16.0	2.6	12.0	25.0	28.0125	31.0	40.0	
0.0	16.0	3.0	25.0	34.0	36.075	39.0	44.0	
0.0	16.0	3.4	41.0	46.0	48.325	52.0	57.0	
0.0	16.0	3.8	51.0	56.0	59.05	62.0	69.0	
0.0	16.0	4.2	58.0	63.0	65.8	68.0	73.0	
0.0	16.0	4.6	64.0	70.0	71.8	74.0	79.0	
0.0	16.0	5.0	69.0	73.0	74.85	76.0	82.0	
0.0	16.0	5.4	71.0	76.0	78.025	80.0	85.0	
0.0	16.0	5.8	74.0	78.0	79.575	82.0	85.0	
0.0	16.0	6.2	74.0	80.0	81.3	84.0	86.0	
0.0	16.0	6.6	76.0	81.0	83.2125	85.0	93.0	
0.0	16.0	7.0	77.0	81.0	83.35	85.0	90.0	
0.1	16.0	2.2	15.0	60.0	81.1375	101.0	157.0	
0.1	16.0	2.6	13.0	23.0	26.625	31.0	41.0	
0.1	16.0	3.0	28.0	33.0	35.7875	39.0	43.0	
0.1	16.0	3.4	38.0	46.0	47.3625	49.0	56.0	
0.1	16.0	3.8	48.0	54.0	56.3875	59.0	65.0	
0.1	16.0	4.2	56.0	61.0	63.2875	66.0	69.0	
0.1	16.0	4.6	62.0	66.0	68.1625	70.0	76.0	
0.1	16.0	5.0	65.0	70.0	71.475	73.0	79.0	
0.1	16.0	5.4	68.0	73.0	74.3375	76.0	81.0	
0.1	16.0	5.8	69.0	74.0	75.3375	78.0	80.0	
0.1	16.0	6.2	72.0	76.0	77.275	79.0	84.0	
0.1	16.0	6.6	72.0	77.0	78.625	81.0	85.0	
0.1	16.0	7.0	74.0	79.0	80.2375	82.0	85.0	
0.2	16.0	2.2	17.0	55.0	78.85	101.0	166.0	
0.2	16.0	2.6	15.0	23.0	26.0375	29.0	35.0	
0.2	16.0	3.0	25.0	31.0	32.6625	35.0	39.0	
0.2	16.0	3.4	31.0	40.0	41.875	44.0	48.0	
0.2	16.0	3.8	45.0	49.0	49.9875	52.0	55.0	
0.2	16.0	4.2	51.0	54.0	55.9125	57.0	61.0	
0.2	16.0	4.6	54.0	58.0	60.5625	63.0	68.0	
0.2	16.0	5.0	57.0	62.0	63.2125	65.0	71.0	
0.2	16.0	5.4	60.0	64.0	65.25	67.0	69.0	
0.2	16.0	5.8	61.0	65.0	66.625	68.0	72.0	
0.2	16.0	6.2	63.0	66.0	67.9625	70.0	73.0	
0.2	16.0	6.6	63.0	68.0	69.2375	71.0	76.0	
0.2	16.0	7.0	65.0	69.0	69.9625	71.0	77.0	
0.3	16.0	2.2	19.0	48.0	66.975	83.0	140.0	
0.3	16.0	2.6	14.0	21.0	23.5125	26.0	35.0	
0.3	16.0	3.0	22.0	27.0	28.9	31.0	38.0	
0.3	16.0	3.4	30.0	34.0	35.5875	37.0	42.0	
0.3	16.0	3.8	35.0	40.0	41.9	44.0	48.0	
0.3	16.0	4.2	42.0	45.0	46.4625	48.0	51.0	
0.3	16.0	4.6	44.0	48.0	49.3375	51.0	54.0	
0.3	16.0	5.0	48.0	50.0	51.6	53.0	55.0	
0.3	16.0	5.4	49.0	52.0	53.4375	55.0	58.0	
0.3	16.0	5.8	50.0	53.0	54.45	56.0	58.0	
0.3	16.0	6.2	51.0	54.0	55.2375	57.0	61.0	
0.3	16.0	6.6	52.0	55.0	56.0	57.0	59.0	
0.3	16.0	7.0	53.0	56.0	57.175	59.0	62.0	
0.4	16.0	2.2	14.0	41.0	67.325	92.0	170.0	
0.4	16.0	2.6	15.0	20.0	21.025	23.0	28.0	
0.4	16.0	3.0	14.0	21.0	23.1875	25.0	29.0	
0.4	16.0	3.4	17.0	28.0	28.6875	30.0	34.0	
0.4	16.0	3.8	28.0	32.0	33.225	35.0	37.0	
0.4	16.0	4.2	32.0	35.0	36.7125	38.0	41.0	
0.4	16.0	4.6	34.0	37.0	38.275	40.0	42.0	
0.4	16.0	5.0	36.0	39.0	39.7875	41.0	44.0	
0.4	16.0	5.4	36.0	40.0	40.6375	42.0	44.0	
0.4	16.0	5.8	39.0	41.0	41.7875	43.0	46.0	
0.4	16.0	6.2	38.0	42.0	42.425	44.0	46.0	
0.4	16.0	6.6	38.0	41.0	42.2625	43.0	47.0	
0.4	16.0	7.0	41.0	42.0	43.1125	44.0	47.0	
0.5	16.0	2.2	19.0	43.0	58.5125	73.0	114.0	
0.5	16.0	2.6	12.0	17.0	18.9	21.0	25.0	
0.5	16.0	3.0	12.0	18.0	19.25	21.0	26.0	
0.5	16.0	3.4	14.0	20.0	21.9375	24.0	29.0	
0.5	16.0	3.8	18.0	22.0	23.85	26.0	30.0	
0.5	16.0	4.2	18.0	24.0	25.9125	28.0	31.0	
0.5	16.0	4.6	17.0	26.0	26.8375	29.0	31.0	
0.5	16.0	5.0	20.0	26.0	27.6125	30.0	33.0	
0.5	16.0	5.4	23.0	28.0	29.0	31.0	33.0	
0.5	16.0	5.8	22.0	27.0	28.75	31.0	34.0	
0.5	16.0	6.2	24.0	28.0	29.625	31.0	34.0	
0.5	16.0	6.6	21.0	27.0	28.7	31.0	33.0	
0.5	16.0	7.0	23.0	29.0	29.6	31.0	34.0	
0.6	16.0	2.2	18.0	40.0	54.05	69.0	111.0	
0.6	16.0	2.6	11.0	15.0	16.5875	18.0	27.0	
0.6	16.0	3.0	8.0	16.0	16.6625	18.0	22.0	
0.6	16.0	3.4	11.0	15.0	17.0375	19.0	23.0	
0.6	16.0	3.8	12.0	16.0	17.5	20.0	23.0	
0.6	16.0	4.2	14.0	17.0	18.8	21.0	24.0	
0.6	16.0	4.6	13.0	18.0	19.5625	22.0	25.0	
0.6	16.0	5.0	11.0	17.0	19.25	22.0	25.0	
0.6	16.0	5.4	13.0	17.0	19.8125	22.0	26.0	
0.6	16.0	5.8	13.0	18.0	19.325	21.0	24.0	
0.6	16.0	6.2	14.0	18.0	20.0375	22.0	26.0	
0.6	16.0	6.6	14.0	19.0	20.4125	22.0	25.0	
0.6	16.0	7.0	14.0	19.0	19.975	22.0	24.0	
0.7	16.0	2.2	15.0	37.0	47.8	61.0	85.0	
0.7	16.0	2.6	9.0	12.0	13.8375	15.0	21.0	
0.7	16.0	3.0	9.0	13.0	13.9125	15.0	16.0	
0.7	16.0	3.4	10.0	13.0	14.3875	16.0	19.0	
0.7	16.0	3.8	9.0	13.0	14.275	16.0	18.0	
0.7	16.0	4.2	7.0	13.0	14.475	16.0	18.0	
0.7	16.0	4.6	10.0	13.0	14.8625	17.0	19.0	
0.7	16.0	5.0	11.0	14.0	14.95	16.0	19.0	
0.7	16.0	5.4	10.0	14.0	15.7125	18.0	20.0	
0.7	16.0	5.8	11.0	14.0	15.3375	17.0	19.0	
0.7	16.0	6.2	11.0	14.0	15.225	17.0	19.0	
0.7	16.0	6.6	10.0	13.0	15.25	17.0	21.0	
0.7	16.0	7.0	8.0	14.0	15.075	17.0	20.0	
0.8	16.0	2.2	17.0	33.0	40.075	47.0	66.0	
0.8	16.0	2.6	7.0	10.0	11.825	13.0	20.0	
0.8	16.0	3.0	6.0	11.0	11.5375	12.0	14.0	
0.8	16.0	3.4	8.0	11.0	12.075	13.0	15.0	
0.8	16.0	3.8	8.0	12.0	12.25	13.0	15.0	
0.8	16.0	4.2	9.0	12.0	12.725	14.0	15.0	
0.8	16.0	4.6	8.0	11.0	12.5375	14.0	16.0	
0.8	16.0	5.0	7.0	11.0	12.1875	13.0	16.0	
0.8	16.0	5.4	8.0	11.0	12.375	14.0	15.0	
0.8	16.0	5.8	7.0	11.0	12.1625	14.0	16.0	
0.8	16.0	6.2	7.0	12.0	12.45	14.0	15.0	
0.8	16.0	6.6	8.0	11.0	12.6	14.0	16.0	
0.8	16.0	7.0	9.0	11.0	12.2	14.0	16.0	
0.9	16.0	2.2	13.0	21.0	26.1375	32.0	46.0	
0.9	16.0	2.6	7.0	9.0	10.2375	12.0	15.0	
0.9	16.0	3.0	6.0	9.0	9.55	10.0	12.0	
0.9	16.0	3.4	7.0	9.0	9.825	11.0	13.0	
0.9	16.0	3.8	8.0	10.0	10.3125	11.0	12.0	
0.9	16.0	4.2	7.0	10.0	10.4375	11.0	13.0	
0.9	16.0	4.6	5.0	10.0	10.325	11.0	13.0	
0.9	16.0	5.0	6.0	10.0	10.2375	11.0	12.0	
0.9	16.0	5.4	7.0	10.0	10.3625	11.0	13.0	
0.9	16.0	5.8	6.0	10.0	10.7	12.0	13.0	
0.9	16.0	6.2	7.0	10.0	10.725	12.0	12.0	
0.9	16.0	6.6	5.0	10.0	10.6875	12.0	13.0	
0.9	16.0	7.0	7.0	10.0	10.65	12.0	13.0	


==> plots/native-comparison/native-numComponentsstats.dat <==
0.0	16.0	2.2	4.0	51.0	75.7125	101.0	151.0	
0.0	16.0	2.6	1.0	5.0	7.175	9.0	18.0	
0.0	16.0	3.0	1.0	1.0	2.25	3.0	6.0	
0.0	16.0	3.4	1.0	1.0	1.3875	2.0	4.0	
0.0	16.0	3.8	1.0	1.0	1.5625	2.0	4.0	
0.0	16.0	4.2	1.0	1.0	1.8625	2.0	5.0	
0.0	16.0	4.6	1.0	1.0	2.475	3.0	7.0	
0.0	16.0	5.0	1.0	1.0	2.8	4.0	7.0	
0.0	16.0	5.4	1.0	2.0	3.025	4.0	7.0	
0.0	16.0	5.8	1.0	2.0	3.075	5.0	8.0	
0.0	16.0	6.2	1.0	2.0	3.375	5.0	10.0	
0.0	16.0	6.6	1.0	2.0	3.1125	4.0	8.0	
0.0	16.0	7.0	1.0	2.0	3.4125	5.0	7.0	
0.1	16.0	2.2	6.0	51.0	70.375	90.0	145.0	
0.1	16.0	2.6	1.0	4.0	6.6875	9.0	15.0	
0.1	16.0	3.0	1.0	1.0	1.9375	3.0	5.0	
0.1	16.0	3.4	1.0	1.0	1.225	1.0	3.0	
0.1	16.0	3.8	1.0	1.0	1.125	1.0	3.0	
0.1	16.0	4.2	1.0	1.0	1.35	1.0	4.0	
0.1	16.0	4.6	1.0	1.0	1.25	1.0	4.0	
0.1	16.0	5.0	1.0	1.0	1.4	2.0	5.0	
0.1	16.0	5.4	1.0	1.0	1.6	2.0	4.0	
0.1	16.0	5.8	1.0	1.0	1.6	2.0	3.0	
0.1	16.0	6.2	1.0	1.0	1.725	2.0	6.0	
0.1	16.0	6.6	1.0	1.0	1.6375	2.0	5.0	
0.1	16.0	7.0	1.0	1.0	1.7375	2.0	6.0	
0.2	16.0	2.2	10.0	45.0	68.175	90.0	152.0	
0.2	16.0	2.6	2.0	5.0	6.45	8.0	13.0	
0.2	16.0	3.0	1.0	1.0	1.85	2.0	6.0	
0.2	16.0	3.4	1.0	1.0	1.225	1.0	4.0	
0.2	16.0	3.8	1.0	1.0	1.1125	1.0	3.0	
0.2	16.0	4.2	1.0	1.0	1.0375	1.0	2.0	
0.2	16.0	4.6	1.0	1.0	1.0125	1.0	2.0	
0.2	16.0	5.0	1.0	1.0	1.025	1.0	2.0	
0.2	16.0	5.4	1.0	1.0	1.0125	1.0	2.0	
0.2	16.0	5.8	1.0	1.0	1.025	1.0	2.0	
0.2	16.0	6.2	1.0	1.0	1.0	1.0	1.0	
0.2	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.2	16.0	7.0	1.0	1.0	1.0125	1.0	2.0	
0.3	16.0	2.2	14.0	40.0	57.2	73.0	126.0	
0.3	16.0	2.6	1.0	4.0	5.9	7.0	15.0	
0.3	16.0	3.0	1.0	1.0	1.85	2.0	4.0	
0.3	16.0	3.4	1.0	1.0	1.1625	1.0	3.0	
0.3	16.0	3.8	1.0	1.0	1.05	1.0	3.0	
0.3	16.0	4.2	1.0	1.0	1.0375	1.0	2.0	
0.3	16.0	4.6	1.0	1.0	1.0125	1.0	2.0	
0.3	16.0	5.0	1.0	1.0	1.0125	1.0	2.0	
0.3	16.0	5.4	1.0	1.0	1.0125	1.0	2.0	
0.3	16.0	5.8	1.0	1.0	1.0	1.0	1.0	
0.3	16.0	6.2	1.0	1.0	1.025	1.0	2.0	
0.3	16.0	6.6	1.0	1.0	1.0125	1.0	2.0	
0.3	16.0	7.0	1.0	1.0	1.025	1.0	2.0	
0.4	16.0	2.2	7.0	33.0	57.9875	82.0	156.0	
0.4	16.0	2.6	1.0	4.0	4.95	6.0	11.0	
0.4	16.0	3.0	1.0	1.0	1.4875	2.0	4.0	
0.4	16.0	3.4	1.0	1.0	1.2	1.0	3.0	
0.4	16.0	3.8	1.0	1.0	1.0625	1.0	2.0	
0.4	16.0	4.2	1.0	1.0	1.075	1.0	3.0	
0.4	16.0	4.6	1.0	1.0	1.025	1.0	2.0	
0.4	16.0	5.0	1.0	1.0	1.0125	1.0	2.0	
0.4	16.0	5.4	1.0	1.0	1.0	1.0	1.0	
0.4	16.0	5.8	1.0	1.0	1.0	1.0	1.0	
0.4	16.0	6.2	1.0	1.0	1.0	1.0	1.0	
0.4	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.4	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	2.2	12.0	34.0	49.7375	64.0	105.0	
0.5	16.0	2.6	1.0	4.0	5.2875	7.0	10.0	
0.5	16.0	3.0	1.0	1.0	1.6625	2.0	4.0	
0.5	16.0	3.4	1.0	1.0	1.1625	1.0	3.0	
0.5	16.0	3.8	1.0	1.0	1.0625	1.0	3.0	
0.5	16.0	4.2	1.0	1.0	1.0375	1.0	2.0	
0.5	16.0	4.6	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	5.0	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	5.4	1.0	1.0	1.0125	1.0	2.0	
0.5	16.0	5.8	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.5	16.0	6.6	1.0	1.0	1.0125	1.0	2.0	
0.5	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	2.2	11.0	32.0	45.7625	61.0	102.0	
0.6	16.0	2.6	1.0	3.0	4.5375	6.0	14.0	
0.6	16.0	3.0	1.0	1.0	1.6	2.0	5.0	
0.6	16.0	3.4	1.0	1.0	1.15	1.0	3.0	
0.6	16.0	3.8	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	4.2	1.0	1.0	1.05	1.0	2.0	
0.6	16.0	4.6	1.0	1.0	1.0375	1.0	2.0	
0.6	16.0	5.0	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	5.4	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	5.8	1.0	1.0	1.025	1.0	2.0	
0.6	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.6	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.7	16.0	2.2	8.0	30.0	40.125	53.0	77.0	
0.7	16.0	2.6	1.0	3.0	4.0125	5.0	9.0	
0.7	16.0	3.0	1.0	1.0	1.425	2.0	3.0	
0.7	16.0	3.4	1.0	1.0	1.1625	1.0	3.0	
0.7	16.0	3.8	1.0	1.0	1.1	1.0	2.0	
0.7	16.0	4.2	1.0	1.0	1.0375	1.0	2.0	
0.7	16.0	4.6	1.0	1.0	1.025	1.0	2.0	
0.7	16.0	5.0	1.0	1.0	1.0125	1.0	2.0	
0.7	16.0	5.4	1.0	1.0	1.0	1.0	1.0	
0.7	16.0	5.8	1.0	1.0	1.0125	1.0	2.0	
0.7	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.7	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.7	16.0	7.0	1.0	1.0	1.0125	1.0	2.0	
0.8	16.0	2.2	10.0	26.0	32.8125	39.0	58.0	
0.8	16.0	2.6	1.0	2.0	3.4	4.0	9.0	
0.8	16.0	3.0	1.0	1.0	1.425	2.0	3.0	
0.8	16.0	3.4	1.0	1.0	1.0875	1.0	2.0	
0.8	16.0	3.8	1.0	1.0	1.025	1.0	2.0	
0.8	16.0	4.2	1.0	1.0	1.025	1.0	2.0	
0.8	16.0	4.6	1.0	1.0	1.0125	1.0	2.0	
0.8	16.0	5.0	1.0	1.0	1.0	1.0	1.0	
0.8	16.0	5.4	1.0	1.0	1.05	1.0	2.0	
0.8	16.0	5.8	1.0	1.0	1.0	1.0	1.0	
0.8	16.0	6.2	1.0	1.0	1.0	1.0	1.0	
0.8	16.0	6.6	1.0	1.0	1.0125	1.0	2.0	
0.8	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.9	16.0	2.2	6.0	15.0	19.525	25.0	39.0	
0.9	16.0	2.6	1.0	2.0	2.9125	4.0	7.0	
0.9	16.0	3.0	1.0	1.0	1.2875	2.0	3.0	
0.9	16.0	3.4	1.0	1.0	1.1125	1.0	2.0	
0.9	16.0	3.8	1.0	1.0	1.025	1.0	2.0	
0.9	16.0	4.2	1.0	1.0	1.025	1.0	2.0	
0.9	16.0	4.6	1.0	1.0	1.0375	1.0	3.0	
0.9	16.0	5.0	1.0	1.0	1.0125	1.0	2.0	
0.9	16.0	5.4	1.0	1.0	1.0	1.0	1.0	
0.9	16.0	5.8	1.0	1.0	1.0125	1.0	2.0	
0.9	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.9	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.9	16.0	7.0	1.0	1.0	1.0125	1.0	2.0	


==> plots/native-comparison/native-powerLawExponentstats.dat <==
0.0	16.0	2.2	2.21855676617	2.31604036758	2.347913163097499	2.3726544817	2.4822792316	
0.0	16.0	2.6	2.62623190777	2.73117749867	2.751491275620249	2.78291420389	2.83864373894	
0.0	16.0	3.0	3.03472968724	3.15366019565	3.193635177823999	3.23181481056	3.32880504703	
0.0	16.0	3.4	3.48852865113	3.62920600117	3.670554751872875	3.73180350939	3.78644340711	
0.0	16.0	3.8	3.94218594334	4.11722437555	4.1649559406438765	4.22014779379	4.51875886281	
0.0	16.0	4.2	4.34113165172	4.59104546387	4.678785890403499	4.75249537025	5.0795779418	
0.0	16.0	4.6	4.84171370261	5.0623331584	5.176804641152123	5.27786656031	5.65326318162	
0.0	16.0	5.0	5.2081966912	5.61320809676	5.756728699554124	5.87371204709	6.50522846396	
0.0	16.0	5.4	5.68194911871	6.17147953742	6.301856119047375	6.47238095429	6.81864446061	
0.0	16.0	5.8	6.04326043047	6.68543664427	6.881384497085627	7.04943562608	7.63038323523	
0.0	16.0	6.2	6.74958708235	7.25241785939	7.511500427020499	7.75870172436	9.05635418236	
0.0	16.0	6.6	7.47919919414	7.88120494067	8.21988180093525	8.43344117864	10.066246516	
0.0	16.0	7.0	7.56632168145	8.38830217324	8.77660092794575	9.06485400951	10.9361469587	
0.1	16.0	2.2	2.27083097744	2.30860650849	2.344703288112374	2.36972322128	2.48978660037	
0.1	16.0	2.6	2.61886924531	2.70593874111	2.747343721461875	2.78977275522	2.85868668723	
0.1	16.0	3.0	2.97936758302	3.16693995461	3.2000866220789996	3.23640329126	3.40993914251	
0.1	16.0	3.4	3.41871154175	3.63852222942	3.68987368674975	3.74391073203	4.03664869847	
0.1	16.0	3.8	3.68823539144	4.07166818834	4.144539055093499	4.23105764755	4.53711150598	
0.1	16.0	4.2	4.37675514111	4.59087684997	4.682384752252249	4.7760665105	5.06272464051	
0.1	16.0	4.6	4.80823557112	5.09248792779	5.225795951122001	5.33242729299	5.97753908636	
0.1	16.0	5.0	5.00791614564	5.57391001129	5.732884167296	5.91948204029	6.31556847352	
0.1	16.0	5.4	4.96545011672	6.10071632028	6.2864765106673755	6.43078707167	8.35448213938	
0.1	16.0	5.8	5.93170136256	6.70508722757	6.912127396159747	7.0606089055	8.13480748975	
0.1	16.0	6.2	6.45227437563	7.18345858504	7.462957470279626	7.72646787698	8.35648205983	
0.1	16.0	6.6	6.44279462421	7.74160273046	7.98562985045137	8.24148450791	9.21297625128	
0.1	16.0	7.0	7.336077383	8.28240210319	8.679409322169004	9.04355335204	10.1916626884	
0.2	16.0	2.2	2.25970615672	2.3254075338	2.35728065299575	2.39251019506	2.50155634391	
0.2	16.0	2.6	2.61412501793	2.72160744431	2.7540645081569997	2.78330472671	2.88597184328	
0.2	16.0	3.0	2.97074298654	3.15910083481	3.196943716426749	3.24716250359	3.32199458853	
0.2	16.0	3.4	3.4181111401	3.62456992528	3.672297132445375	3.72594821821	3.83394706741	
0.2	16.0	3.8	3.87648175404	4.09221885279	4.164578275489374	4.24255504147	4.47536100268	
0.2	16.0	4.2	4.32611542554	4.57232625399	4.655371305640499	4.73845946653	4.97335287874	
0.2	16.0	4.6	4.85076940495	5.09271936633	5.191147174148499	5.27456501741	5.52282592796	
0.2	16.0	5.0	5.32317834652	5.59072813133	5.7660734158967495	5.89472432833	7.14272894253	
0.2	16.0	5.4	5.7081353853	6.03321602766	6.2746321329675	6.43815209385	8.70290839641	
0.2	16.0	5.8	6.1131573912	6.71748082189	6.916912457718626	7.12956056628	7.9984429607	
0.2	16.0	6.2	6.62469432322	7.17976404834	7.482642197630497	7.6920625245	9.13340025739	
0.2	16.0	6.6	7.02896371935	7.7078472479	7.968005819228999	8.27912451424	9.30724298774	
0.2	16.0	7.0	6.51307855774	8.30577271658	8.635167183394127	8.95179955828	10.7453294459	
0.3	16.0	2.2	2.26724353082	2.31620269175	2.3496460447603753	2.37833158668	2.46543627861	
0.3	16.0	2.6	2.61355358738	2.71123757264	2.7575811125993765	2.79320804988	2.91240021245	
0.3	16.0	3.0	3.07214135162	3.16011772555	3.1937394475043748	3.22753279861	3.37032608765	
0.3	16.0	3.4	3.38829270213	3.61376629657	3.6706227319239995	3.72267533534	3.90566918858	
0.3	16.0	3.8	3.90076868828	4.07563510922	4.151961132735622	4.23025328013	4.77723098711	
0.3	16.0	4.2	4.34579582742	4.57478294485	4.655675171043126	4.7232854702	4.95241771816	
0.3	16.0	4.6	4.74897847189	5.05461395907	5.170958028821876	5.27747930963	5.85667560955	
0.3	16.0	5.0	5.36098506427	5.60161932176	5.762542220450248	5.8752336374	6.6968230686	
0.3	16.0	5.4	5.88913293199	6.17644581534	6.348762010203626	6.52135957171	7.21433237628	
0.3	16.0	5.8	5.79639869342	6.67067598526	6.804234767204998	6.9727699827	8.12336235825	
0.3	16.0	6.2	6.76650007637	7.19450062046	7.439815447618253	7.70731769286	8.81489226044	
0.3	16.0	6.6	7.25097296685	7.84184352902	8.16593762512775	8.31741954683	11.3394530622	
0.3	16.0	7.0	6.82072977648	8.35159156325	8.798081718607374	9.134577994	11.5405561013	
0.4	16.0	2.2	2.28432526114	2.33245864386	2.3635482166956243	2.39680918599	2.46271784253	
0.4	16.0	2.6	2.66784698856	2.71955095282	2.7520724133059984	2.78309285485	2.90273564912	
0.4	16.0	3.0	3.05516336168	3.16616896181	3.200465737443751	3.24394872985	3.31987498919	
0.4	16.0	3.4	3.39182451702	3.62508058053	3.6716277884273736	3.72905541689	4.06977062709	
0.4	16.0	3.8	3.94240743895	4.10223090649	4.1611883143820005	4.2216906472	4.69039023212	
0.4	16.0	4.2	4.27354541963	4.60516245703	4.720816376669623	4.79124771464	6.42971731869	
0.4	16.0	4.6	4.66975035996	5.12160189882	5.192268955199125	5.27951503438	5.71230837372	
0.4	16.0	5.0	5.26305094617	5.59646725512	5.7105571731975004	5.82427697072	6.61380233814	
0.4	16.0	5.4	5.42559354675	6.11627310882	6.2963082518578775	6.45296302579	7.51765247045	
0.4	16.0	5.8	5.85388252828	6.6375516557	6.849927681222873	6.98818499517	10.7745990224	
0.4	16.0	6.2	6.36837634985	7.1867953652	7.425408552500874	7.6508843498	8.96285865841	
0.4	16.0	6.6	6.88296436233	7.74088030785	8.042602993297503	8.3390181961	9.01451322051	
0.4	16.0	7.0	7.84053252854	8.37264266383	8.634475501126	8.81673039606	10.6077896218	
0.5	16.0	2.2	2.24908237672	2.33338405936	2.360769998778375	2.38295070833	2.50287195521	
0.5	16.0	2.6	2.56493158265	2.7324063607	2.751338900753876	2.78264546757	2.82785241619	
0.5	16.0	3.0	3.04270151979	3.16371990002	3.208548486136749	3.25273427853	3.43020312629	
0.5	16.0	3.4	3.48858455246	3.63257744867	3.6881694876376256	3.74061223651	4.09072840291	
0.5	16.0	3.8	3.91236960389	4.09516423865	4.163513376638749	4.22060682445	4.43520916737	
0.5	16.0	4.2	4.11442287932	4.54556848963	4.64884300383925	4.75417769082	4.94591450512	
0.5	16.0	4.6	4.8177269689	5.06756098189	5.178732454799002	5.29438236602	5.62262416995	
0.5	16.0	5.0	5.0442046309	5.57067881086	5.675925239426251	5.83400955139	6.04934837459	
0.5	16.0	5.4	5.73201860742	6.20583535201	6.344136045023247	6.5368419024	7.34177857056	
0.5	16.0	5.8	6.13180974018	6.76980185946	6.944092848140748	7.14769911467	7.87995180054	
0.5	16.0	6.2	6.29079043498	7.22422237634	7.410458873950501	7.61196193831	8.42120958133	
0.5	16.0	6.6	6.96898460537	7.71398386958	8.01617517983575	8.21482838243	9.93723001625	
0.5	16.0	7.0	7.60388063735	8.37824192936	8.730959628885751	9.04554763379	12.3886150541	
0.6	16.0	2.2	2.29190725775	2.34863428804	2.379383025301376	2.40522146957	2.48206557939	
0.6	16.0	2.6	2.71218130276	2.76471922043	2.7949065243089994	2.81961749079	2.9433088752	
0.6	16.0	3.0	3.08701769394	3.18325343635	3.2204867049054995	3.26217336141	3.50750098789	
0.6	16.0	3.4	3.32452599431	3.63380060819	3.6838873677908737	3.73201188261	3.92165916122	
0.6	16.0	3.8	3.81056485477	4.07631097594	4.177899984525749	4.26754238337	4.60524221588	
0.6	16.0	4.2	4.37248234384	4.59970040405	4.692084179453998	4.77774961637	5.36611990316	
0.6	16.0	4.6	4.86889167745	5.06595862205	5.189969567543374	5.308354376	5.6917577063	
0.6	16.0	5.0	4.6954122899	5.58384864223	5.711067996416752	5.80991049932	7.10373563917	
0.6	16.0	5.4	5.60128489326	6.20049076469	6.36170316031375	6.50255785522	7.23518189442	
0.6	16.0	5.8	6.33562065994	6.71407692892	6.889290168150249	7.05350775092	7.65026504437	
0.6	16.0	6.2	6.27499350906	7.23998939411	7.519430921622998	7.70426262285	9.41025505747	
0.6	16.0	6.6	6.99579342228	7.87732626411	8.172646101416627	8.49332358365	9.94772421516	
0.6	16.0	7.0	6.70369555907	8.29599600447	8.679374488058752	8.94613297137	11.0374677012	
0.7	16.0	2.2	2.31971676108	2.37869231876	2.40651147557175	2.43030944597	2.49844767934	
0.7	16.0	2.6	2.65885091188	2.76821648596	2.8006450970595	2.83413080592	2.95881371963	
0.7	16.0	3.0	3.07082289258	3.22420115172	3.2562976395965	3.29946245625	3.44487727049	
0.7	16.0	3.4	3.56903256901	3.67991440928	3.7385321976914994	3.78275961126	4.03664113097	
0.7	16.0	3.8	3.88545497295	4.1664512661	4.226976124440999	4.29925684901	4.46894397359	
0.7	16.0	4.2	4.42017853966	4.64942059222	4.722383970810001	4.82181927423	4.97207782518	
0.7	16.0	4.6	4.74387643144	5.13940436108	5.279119481337372	5.40049648837	6.02484943981	
0.7	16.0	5.0	5.2408857668	5.67953644535	5.838820592006372	5.97567546841	6.6954997607	
0.7	16.0	5.4	5.60999477091	6.14864096131	6.347787506460875	6.53089775427	7.09990146524	
0.7	16.0	5.8	6.20495213366	6.80954578034	7.050954818066129	7.25412730382	8.60738910197	
0.7	16.0	6.2	6.87020606772	7.39431818434	7.625042608475248	7.85166773679	8.80947999351	
0.7	16.0	6.6	6.55011352032	7.90795392687	8.230657020665626	8.4410959521	10.5773167047	
0.7	16.0	7.0	7.84409410694	8.55801190118	8.919776589666876	9.21193751329	10.7557390943	
0.8	16.0	2.2	2.36467708061	2.41295253224	2.4352785135695005	2.46191115324	2.52003252014	
0.8	16.0	2.6	2.74028140342	2.81835743796	2.856849817220376	2.88988578717	3.03215254304	
0.8	16.0	3.0	3.19994666894	3.29597000118	3.3299771852788758	3.35253893322	3.6113726432	
0.8	16.0	3.4	3.59266381578	3.76114724502	3.8139707471032502	3.87250392029	4.08494678194	
0.8	16.0	3.8	3.91489303618	4.24858681557	4.350027339779375	4.42540233936	5.12879614441	
0.8	16.0	4.2	4.47134337501	4.74001251405	4.854646843427	4.93760979471	5.93397413329	
0.8	16.0	4.6	4.90308560996	5.32016962428	5.41893904720925	5.5479683374	5.91462304267	
0.8	16.0	5.0	4.87173255617	5.82963842458	5.996689029770503	6.12691857553	7.08319136275	
0.8	16.0	5.4	6.05590654039	6.30680837192	6.458124075800626	6.61952855505	6.9746716457	
0.8	16.0	5.8	6.14085428529	6.9355355122	7.176813757796002	7.39503472527	9.58583244344	
0.8	16.0	6.2	6.83200852229	7.4682160371	7.819283348554751	8.12388162169	10.9093548927	
0.8	16.0	6.6	7.01966732434	8.04974859969	8.307822267581376	8.67333913157	9.31686670701	
0.8	16.0	7.0	8.17742193179	8.66313381599	9.072225661680875	9.28469170267	13.0973854589	
0.9	16.0	2.2	2.39861197185	2.46197503089	2.4864178840038744	2.50726424332	2.63575135389	
0.9	16.0	2.6	2.80007621307	2.89829011659	2.931870184276499	2.96038139126	3.12149975181	
0.9	16.0	3.0	3.19992660558	3.38422262077	3.4288239809075014	3.47539815268	3.68843467566	
0.9	16.0	3.4	3.73518642418	3.88772802237	3.9297111521731254	3.97875262219	4.13566458127	
0.9	16.0	3.8	4.17804023411	4.38607123001	4.47638292018925	4.55392719671	4.99399425565	
0.9	16.0	4.2	4.34028257865	4.9664074692	5.03998245591075	5.13539843284	5.98524276746	
0.9	16.0	4.6	5.20926361923	5.49437964986	5.639077269518749	5.77266528304	6.70174028759	
0.9	16.0	5.0	4.82067232785	6.04394823946	6.202296760369625	6.39080277898	7.40119618507	
0.9	16.0	5.4	5.7296039719	6.64127876007	6.828700649258623	6.98739836122	8.0280468161	
0.9	16.0	5.8	6.49139360889	7.28195549975	7.5147033003549994	7.67933670462	9.50989124404	
0.9	16.0	6.2	6.93344260171	7.79811913947	8.067571071377127	8.29914142181	9.71916157235	
0.9	16.0	6.6	7.16144996206	8.28700900686	8.674139725001872	8.9828891614	10.0248718915	
0.9	16.0	7.0	8.19454726017	9.12652511463	9.437066041732379	9.70047828086	11.9774588254	


==> plots/native-comparison/native-powerLawstats.dat <==
0.0	16.0	2.2	5.66842325994	6.0317161407	8.294189517075557	9.52346814926	13.5850927773	
0.0	16.0	2.6	3.6920635442	4.04279215086	5.742707454046667	7.35749004236	7.81065526922	
0.0	16.0	3.0	3.22061052904	3.96480239252	5.814144581188889	6.99251935388	9.70301327379	
0.0	16.0	3.4	2.06672457986	3.07287681307	4.925956227004445	6.80991950682	6.99515466032	
0.0	16.0	3.8	2.74250206258	4.37063361622	5.7214397476866665	6.18123530811	8.49756995952	
0.0	16.0	4.2	2.26396823024	2.68338702749	4.141489320668889	5.27802935714	7.68110618876	
0.0	16.0	4.6	1.83963111884	3.29025469231	4.81968525267	6.48425607811	8.19851821627	
0.0	16.0	5.0	1.77290778119	2.9766539032	3.7629199900733337	4.89653912735	6.68042190543	
0.0	16.0	5.4	2.52804748355	3.19372459505	4.3188498928222225	5.06134461551	6.74123166069	
0.0	16.0	5.8	2.6804013205	2.93805212026	3.8669459208266668	4.46637888885	5.76651532002	
0.0	16.0	6.2	1.90964822509	3.07973187824	3.8116319030566665	4.34607575851	6.04615617336	
0.0	16.0	6.6	1.95950584585	2.22043964881	3.5816430976633336	4.01828323044	7.1237055968	
0.0	16.0	7.0	1.69590853613	3.07595085818	3.5810887359172727	4.1972002731	4.9909356048	
0.1	16.0	2.2	5.6767195341	6.21595091254	7.522188819129998	8.13233458229	12.2571414972	
0.1	16.0	2.6	3.37093313682	4.26867589458	6.974581005837777	8.88026378414	12.624475081	
0.1	16.0	3.0	2.91253682948	4.11976589782	5.389621556085555	6.23204399506	9.49496481309	
0.1	16.0	3.4	2.84290963397	4.68878005222	6.3059073037066655	6.62138628173	10.5519972506	
0.1	16.0	3.8	2.59128224323	3.04817541891	3.871779334761111	4.66569580851	4.99820489183	
0.1	16.0	4.2	3.62093584738	3.97959277167	4.619840154452223	5.13574507194	6.04796352158	
0.1	16.0	4.6	1.41833651736	3.32033761601	4.182598897951111	5.84988943933	6.21419810074	
0.1	16.0	5.0	1.54193102147	2.49727771659	4.268002162654444	6.16417346783	6.84051269031	
0.1	16.0	5.4	2.37723036965	2.9289113384	4.237495049953334	5.23798569861	6.49706547562	
0.1	16.0	5.8	1.94024631859	3.42142150416	3.6529841460388885	3.91429635778	5.36844249899	
0.1	16.0	6.2	2.29839037184	3.58910082295	3.865138403576667	4.13387633261	5.32211188572	
0.1	16.0	6.6	1.78112211165	2.88593626404	3.667563812014445	4.14585385694	5.67771575283	
0.1	16.0	7.0	2.13723856212	2.40797007719	2.8756394511733334	3.26094340329	3.60148142986	
0.2	16.0	2.2	5.32455745135	6.29105790283	7.66714987508889	8.77417906035	10.7983545188	
0.2	16.0	2.6	2.83125595072	4.98302678519	5.7324996498522225	6.81485120423	7.82461495881	
0.2	16.0	3.0	1.98777313086	4.23822873489	4.312934643472222	4.76124435629	6.26272826432	
0.2	16.0	3.4	2.79786870136	4.58240647034	5.652558752842221	6.77344577038	8.71087691712	
0.2	16.0	3.8	2.51417310205	4.80179078668	5.590049334312222	6.81344587394	8.70875374998	
0.2	16.0	4.2	3.2988514095	3.68081039887	5.0200927337322225	6.27380158387	7.4130847881	
0.2	16.0	4.6	2.8883082806	3.34688981054	4.973071826058889	6.29438917952	8.20585202213	
0.2	16.0	5.0	2.12511037075	3.68108638487	4.211472425356667	4.75670751478	5.96892254194	
0.2	16.0	5.4	1.91898781964	2.80017277958	3.495818434357778	4.20217982484	4.52374431667	
0.2	16.0	5.8	2.27224947182	2.73816367717	3.4441086364222224	4.15902730935	5.59592140177	
0.2	16.0	6.2	2.10956955751	3.51049864424	4.465987631023334	5.27057899951	7.04848527979	
0.2	16.0	6.6	1.80544478397	2.15536852717	2.8758400033244444	3.33412875939	4.46425264354	
0.2	16.0	7.0	1.69263650714	2.92816110557	3.2967246804888886	3.71400569546	4.35436089017	
0.3	16.0	2.2	4.73475095679	5.13734060673	6.800961998141111	7.45786045696	11.1294574906	
0.3	16.0	2.6	3.49768018994	6.5787848216	7.100685312407778	8.26785133328	12.3098922025	
0.3	16.0	3.0	3.78144318045	4.94843897826	5.322104401820001	5.81923037821	6.06471064712	
0.3	16.0	3.4	2.09509518286	6.80528968824	7.0088051369411115	8.24600101227	8.96655576728	
0.3	16.0	3.8	3.34853253273	3.54180080812	4.887079985421112	5.32573154322	8.62116782857	
0.3	16.0	4.2	1.97560810856	4.1330517462	5.21839114649	6.5890984635	7.25978569568	
0.3	16.0	4.6	2.71250080056	3.33152001308	4.45625335374	5.84711605107	6.54535103924	
0.3	16.0	5.0	1.19721591687	2.56887503761	4.066660591321111	5.64835116071	6.2788984412	
0.3	16.0	5.4	1.49046371692	2.82292363344	3.944563453522222	4.97879959485	7.43806555372	
0.3	16.0	5.8	2.45576610037	3.53591954198	4.190022519678889	5.04468252855	5.79045137522	
0.3	16.0	6.2	2.35101997097	3.74483296084	4.338979407382222	5.11165556842	6.31049890489	
0.3	16.0	6.6	2.83812043586	4.02596764928	4.497394610408889	5.13365182542	5.76351719921	
0.3	16.0	7.0	1.80258526434	2.23934194558	3.2863096087244443	4.34500080458	4.94565263912	
0.4	16.0	2.2	4.96704584995	5.85400361097	8.0835372746425	10.2333315107	15.1233566065	
0.4	16.0	2.6	3.5601219051	5.68783993673	6.11561353054625	7.37570817179	7.43648228736	
0.4	16.0	3.0	2.98629434516	4.64351608892	6.100215735956249	9.65212847295	10.2749846438	
0.4	16.0	3.4	3.04333526885	4.02347689694	5.5712307168225	8.21466964456	9.7098131465	
0.4	16.0	3.8	2.35799482204	3.70548125282	4.74917422148375	7.0071290753	7.30874570269	
0.4	16.0	4.2	3.12296905769	5.50792074608	5.7096524596687495	7.37039793774	8.34914729522	
0.4	16.0	4.6	2.04053831942	3.41653252581	4.0408013468025	4.99628871116	6.72533848353	
0.4	16.0	5.0	2.49929640727	4.55619612109	5.27746250831111	6.29167816045	6.64786144222	
0.4	16.0	5.4	2.71911839955	2.87918700057	4.133436425469999	4.73310356372	6.82803701682	
0.4	16.0	5.8	1.4599248741	3.19686505736	4.500754773793334	5.85634084787	8.14801775415	
0.4	16.0	6.2	1.53045467876	2.51045844288	3.6745443724477775	4.98324851735	6.05218797292	
0.4	16.0	6.6	2.60724762004	2.74091831328	3.495045508288889	3.8061292086	5.65605349118	
0.4	16.0	7.0	1.7830790159	2.0675800509	3.0832448784533333	3.60090680392	6.14695538378	
0.5	16.0	2.2	5.54692788604	6.0862060386	7.0431299565700005	8.72769296769	9.78907001504	
0.5	16.0	2.6	2.81711591642	4.69994315318	6.554504611916251	8.86070659263	10.6422054412	
0.5	16.0	3.0	3.232367958	3.71190707394	6.07363285026125	7.90476678799	8.67587352263	
0.5	16.0	3.4	4.17562912355	5.09272813656	5.92009155270625	6.55479462028	9.32602088468	
0.5	16.0	3.8	3.14201809174	3.69024453717	5.56105864770125	8.41163814514	9.33905690861	
0.5	16.0	4.2	2.63066790561	4.14175681329	4.75976211111	6.38425616152	6.74825436834	
0.5	16.0	4.6	2.27697016109	3.64447888555	4.9529042902525005	6.5249021667	7.53529005256	
0.5	16.0	5.0	1.54312870331	2.4750317183	3.5339804122975	4.9482500652	6.1607375251	
0.5	16.0	5.4	2.74512444144	3.07119743525	4.527410144925	6.03104338051	7.52481913025	
0.5	16.0	5.8	2.30062600928	2.7207857129	3.3822526364775	4.13844014631	4.57974561924	
0.5	16.0	6.2	2.45275243573	2.95962588	3.2275894684849997	3.66549207779	4.20006681831	
0.5	16.0	6.6	1.60318021884	2.46369875991	3.62620930254375	5.0835098939	5.83994220024	
0.5	16.0	7.0	1.57530607702	2.8611473329	3.3750491889287497	4.00332824264	5.65814461569	
0.6	16.0	2.2	5.87056111348	6.11914551537	7.70442245728625	9.34695294534	9.41218534464	
0.6	16.0	2.6	4.02259862328	4.57343073324	6.7371073227625	7.67615847874	11.2624420859	
0.6	16.0	3.0	2.98459904015	7.23683089914	7.78662910904125	10.4410871301	11.2650691866	
0.6	16.0	3.4	2.65824673932	3.76765974029	5.1334010907700005	5.797544716	9.34734020497	
0.6	16.0	3.8	3.18996700147	4.12580832965	5.03130981666875	5.82869683295	7.73316355068	
0.6	16.0	4.2	2.49521950941	3.2450226884	4.96018590433625	6.97662762901	7.29069817767	
0.6	16.0	4.6	2.93000870347	3.61308902444	5.1965268083725	6.58213327257	9.22943635765	
0.6	16.0	5.0	2.51599360473	3.10950158588	3.51352634562125	4.35742064353	4.96856029953	
0.6	16.0	5.4	2.46035182294	4.09780214439	4.473461175221249	5.97948238465	6.26103310481	
0.6	16.0	5.8	2.43555443896	3.22660539081	4.0543475132374995	5.04679949916	5.66463400446	
0.6	16.0	6.2	1.56474526904	2.95505901812	3.3649031330300003	4.47287062717	4.53925706963	
0.6	16.0	6.6	2.08977670796	4.13719144282	4.5097452798225	5.42677829977	7.62228113241	
0.6	16.0	7.0	1.80850082402	3.3197334517	3.6251274102975	4.31625014879	5.41276433064	
0.7	16.0	2.2	4.72106841347	5.84773291575	7.5803530563725	9.60535804548	12.7415882343	
0.7	16.0	2.6	3.38494089057	4.70724041119	6.65006392307125	8.11509021003	11.136061226	
0.7	16.0	3.0	2.85511922978	3.57640183156	5.344244097352499	7.95494013204	8.18077683409	
0.7	16.0	3.4	1.75078230866	4.77643108534	5.4986731248175005	7.47635698529	8.13414551062	
0.7	16.0	3.8	3.42745397382	3.72993160633	4.9239844125775	5.82225614691	7.01144540693	
0.7	16.0	4.2	1.89561543446	4.20219834259	5.1806002962875	7.18366786212	7.3407193145	
0.7	16.0	4.6	2.38909552513	3.38892213082	4.365862227996249	6.07429129252	6.27646539242	
0.7	16.0	5.0	1.4965752403	2.16241820266	3.6449445353225	5.47019284549	5.57354972515	
0.7	16.0	5.4	2.27378589784	2.38455134815	3.61140001621	4.79885465198	5.15488020908	
0.7	16.0	5.8	3.12965206393	3.30866391887	4.170023753281249	5.21824864896	5.81441833866	
0.7	16.0	6.2	1.71281110223	2.0819474028	4.17295236985875	6.08368384905	6.36565671679	
0.7	16.0	6.6	1.9603284258	2.49498939139	3.1673427061299995	4.18722385018	5.24424153451	
0.7	16.0	7.0	1.949180184	2.34481414292	2.7224207788787504	2.82165246174	4.68379982571	
0.8	16.0	2.2	2.94415666473	5.66035571148	7.8947418804675	9.40614402144	14.4933176539	
0.8	16.0	2.6	4.47079058545	6.34895820228	7.057973821106249	8.47497512455	8.69382192685	
0.8	16.0	3.0	2.63252132354	4.61552804489	4.773916867820001	6.57081237207	7.27654753507	
0.8	16.0	3.4	2.46179599159	2.70277485259	5.135446318002501	7.71852159443	9.50643170508	
0.8	16.0	3.8	1.66551577984	3.93713407597	4.2732138498675	4.58002376316	8.50155574881	
0.8	16.0	4.2	2.97885373723	3.33403578746	4.514299419975	5.78829006617	7.06384725548	
0.8	16.0	4.6	2.35291851942	2.64750235941	3.9819032042350004	5.62969373002	6.11547052411	
0.8	16.0	5.0	2.28785501807	3.44884056521	4.0298204484775	5.19590266996	5.56244304561	
0.8	16.0	5.4	2.07895945953	3.55487541032	3.4746074282199997	3.90165561055	4.30275907113	
0.8	16.0	5.8	1.72994198381	2.83694690054	3.6290779527625	5.82160661557	5.92438375631	
0.8	16.0	6.2	2.49199219257	2.75226449977	3.24270437164625	4.4160399859	4.94500317157	
0.8	16.0	6.6	2.00654627995	2.33347399388	3.2836936839337496	4.08354519935	4.83471834408	
0.8	16.0	7.0	2.36385309392	2.76756107095	3.3213908863099997	4.07353993467	4.3372643289	
0.9	16.0	2.2	4.65087594971	4.91877124631	5.963460904224286	7.01634273623	7.22942503889	
0.9	16.0	2.6	2.37265485668	4.17127466723	5.2479517701928575	7.06279561699	7.66829946098	
0.9	16.0	3.0	3.15317232414	3.55423224283	5.23079583586857	6.6169802194	6.75561308432	
0.9	16.0	3.4	2.90294064369	3.80263834127	5.7317721481028565	7.90856000611	10.4242191732	
0.9	16.0	3.8	3.68235632331	3.90843249402	5.546429000258571	7.09807789279	7.39098021009	
0.9	16.0	4.2	2.33211897574	2.40717867496	4.923504000988571	7.37991204394	7.58140376104	
0.9	16.0	4.6	3.48499661014	3.55273051093	4.4875183711628575	4.57911554111	7.51761591711	
0.9	16.0	5.0	1.90825789379	2.86881256258	3.8736923745771428	5.61930563229	6.39997063089	
0.9	16.0	5.4	1.9296134753	2.59287463247	4.569386810658572	6.32443564447	6.32443564447	
0.9	16.0	5.8	2.39075564262	3.2976281222	3.488246596052857	4.0194191394	4.64071945996	
0.9	16.0	6.2	2.60071625366	3.02291920555	4.500107348094287	5.35539305349	5.35539305349	
0.9	16.0	6.6	2.72230769686	3.03538302641	3.4356271514412504	3.9789279983	4.17438419545	
0.9	16.0	7.0	2.25719944295	2.90238554019	3.43122964361125	4.67747312786	4.67747312786	


==> plots/native-comparison/native-sizeOfLargestCompstats.dat <==
0.0	16.0	2.2	9796.0	9878.0	9906.9875	9943.0	9997.0	
0.0	16.0	2.6	9970.0	9987.0	9989.65	9994.0	10000.0	
0.0	16.0	3.0	9916.0	9996.0	9996.0125	10000.0	10000.0	
0.0	16.0	3.4	9326.0	9999.0	9983.7375	10000.0	10000.0	
0.0	16.0	3.8	3866.0	9994.0	9464.95	10000.0	10000.0	
0.0	16.0	4.2	3396.0	7540.0	8596.8375	10000.0	10000.0	
0.0	16.0	4.6	2774.0	5677.0	7542.725	10000.0	10000.0	
0.0	16.0	5.0	2654.0	5109.0	7213.725	10000.0	10000.0	
0.0	16.0	5.4	2963.0	4570.0	6520.675	8712.0	10000.0	
0.0	16.0	5.8	2007.0	5150.0	6966.95	9312.0	10000.0	
0.0	16.0	6.2	2270.0	4397.0	6583.0	9263.0	10000.0	
0.0	16.0	6.6	2745.0	4929.0	6784.5375	9206.0	10000.0	
0.0	16.0	7.0	2366.0	4345.0	6208.675	8556.0	10000.0	
0.1	16.0	2.2	9804.0	9893.0	9916.8375	9950.0	9995.0	
0.1	16.0	2.6	9959.0	9988.0	9991.1	9996.0	10000.0	
0.1	16.0	3.0	9984.0	9998.0	9998.35	10000.0	10000.0	
0.1	16.0	3.4	5279.0	10000.0	9940.3	10000.0	10000.0	
0.1	16.0	3.8	5756.0	10000.0	9946.6875	10000.0	10000.0	
0.1	16.0	4.2	3660.0	10000.0	9465.125	10000.0	10000.0	
0.1	16.0	4.6	4431.0	10000.0	9596.625	10000.0	10000.0	
0.1	16.0	5.0	3488.0	9272.0	9136.325	10000.0	10000.0	
0.1	16.0	5.4	3789.0	7737.0	8882.8	10000.0	10000.0	
0.1	16.0	5.8	3639.0	7045.0	8604.3	10000.0	10000.0	
0.1	16.0	6.2	3415.0	7573.0	8680.2	10000.0	10000.0	
0.1	16.0	6.6	3888.0	7241.0	8704.775	10000.0	10000.0	
0.1	16.0	7.0	3203.0	6892.0	8457.9125	10000.0	10000.0	
0.2	16.0	2.2	9823.0	9901.0	9924.0375	9955.0	9991.0	
0.2	16.0	2.6	9972.0	9991.0	9992.9625	9996.0	9999.0	
0.2	16.0	3.0	9994.0	9999.0	9998.9125	10000.0	10000.0	
0.2	16.0	3.4	9996.0	10000.0	9999.75	10000.0	10000.0	
0.2	16.0	3.8	9996.0	10000.0	9999.85	10000.0	10000.0	
0.2	16.0	4.2	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.2	16.0	4.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.2	16.0	5.0	5048.0	10000.0	9915.3375	10000.0	10000.0	
0.2	16.0	5.4	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.2	16.0	5.8	6651.0	10000.0	9958.125	10000.0	10000.0	
0.2	16.0	6.2	10000.0	10000.0	10000.0	10000.0	10000.0	
0.2	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.2	16.0	7.0	8563.0	10000.0	9982.0375	10000.0	10000.0	
0.3	16.0	2.2	9856.0	9923.0	9939.75	9962.0	9987.0	
0.3	16.0	2.6	9981.0	9993.0	9994.5125	9997.0	10000.0	
0.3	16.0	3.0	9996.0	9999.0	9999.1	10000.0	10000.0	
0.3	16.0	3.4	9998.0	10000.0	9999.8125	10000.0	10000.0	
0.3	16.0	3.8	9998.0	10000.0	9999.95	10000.0	10000.0	
0.3	16.0	4.2	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.3	16.0	4.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.3	16.0	5.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.3	16.0	5.4	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.3	16.0	5.8	10000.0	10000.0	10000.0	10000.0	10000.0	
0.3	16.0	6.2	9999.0	10000.0	9999.975	10000.0	10000.0	
0.3	16.0	6.6	9998.0	10000.0	9999.975	10000.0	10000.0	
0.3	16.0	7.0	9999.0	10000.0	9999.975	10000.0	10000.0	
0.4	16.0	2.2	9839.0	9916.0	9940.1875	9969.0	9994.0	
0.4	16.0	2.6	9990.0	9995.0	9995.9	9997.0	10000.0	
0.4	16.0	3.0	9997.0	9999.0	9999.5	10000.0	10000.0	
0.4	16.0	3.4	9997.0	10000.0	9999.7625	10000.0	10000.0	
0.4	16.0	3.8	9999.0	10000.0	9999.9375	10000.0	10000.0	
0.4	16.0	4.2	9998.0	10000.0	9999.925	10000.0	10000.0	
0.4	16.0	4.6	9999.0	10000.0	9999.975	10000.0	10000.0	
0.4	16.0	5.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.4	16.0	5.4	10000.0	10000.0	10000.0	10000.0	10000.0	
0.4	16.0	5.8	10000.0	10000.0	10000.0	10000.0	10000.0	
0.4	16.0	6.2	10000.0	10000.0	10000.0	10000.0	10000.0	
0.4	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.4	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	2.2	9892.0	9936.0	9950.175	9967.0	9989.0	
0.5	16.0	2.6	9990.0	9994.0	9995.65	9997.0	10000.0	
0.5	16.0	3.0	9997.0	9999.0	9999.3375	10000.0	10000.0	
0.5	16.0	3.4	9998.0	10000.0	9999.8375	10000.0	10000.0	
0.5	16.0	3.8	9998.0	10000.0	9999.9375	10000.0	10000.0	
0.5	16.0	4.2	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.5	16.0	4.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	5.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	5.4	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.5	16.0	5.8	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	6.2	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.5	16.0	6.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.5	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	2.2	9898.0	9940.0	9954.4875	9969.0	9990.0	
0.6	16.0	2.6	9987.0	9995.0	9996.425	9998.0	10000.0	
0.6	16.0	3.0	9996.0	9999.0	9999.4	10000.0	10000.0	
0.6	16.0	3.4	9998.0	10000.0	9999.85	10000.0	10000.0	
0.6	16.0	3.8	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	4.2	9999.0	10000.0	9999.95	10000.0	10000.0	
0.6	16.0	4.6	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.6	16.0	5.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	5.4	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	5.8	9999.0	10000.0	9999.975	10000.0	10000.0	
0.6	16.0	6.2	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.6	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.7	16.0	2.2	9924.0	9948.0	9960.575	9972.0	9993.0	
0.7	16.0	2.6	9992.0	9996.0	9996.975	9998.0	10000.0	
0.7	16.0	3.0	9998.0	9999.0	9999.575	10000.0	10000.0	
0.7	16.0	3.4	9998.0	10000.0	9999.8375	10000.0	10000.0	
0.7	16.0	3.8	9999.0	10000.0	9999.9	10000.0	10000.0	
0.7	16.0	4.2	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.7	16.0	4.6	9999.0	10000.0	9999.975	10000.0	10000.0	
0.7	16.0	5.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.7	16.0	5.4	10000.0	10000.0	10000.0	10000.0	10000.0	
0.7	16.0	5.8	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.7	16.0	6.2	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.7	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.7	16.0	7.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.8	16.0	2.2	9943.0	9962.0	9968.05	9975.0	9991.0	
0.8	16.0	2.6	9992.0	9997.0	9997.6	9999.0	10000.0	
0.8	16.0	3.0	9998.0	9999.0	9999.575	10000.0	10000.0	
0.8	16.0	3.4	9999.0	10000.0	9999.9125	10000.0	10000.0	
0.8	16.0	3.8	9999.0	10000.0	9999.975	10000.0	10000.0	
0.8	16.0	4.2	9999.0	10000.0	9999.975	10000.0	10000.0	
0.8	16.0	4.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.8	16.0	5.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.8	16.0	5.4	9999.0	10000.0	9999.95	10000.0	10000.0	
0.8	16.0	5.8	10000.0	10000.0	10000.0	10000.0	10000.0	
0.8	16.0	6.2	10000.0	10000.0	10000.0	10000.0	10000.0	
0.8	16.0	6.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.8	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.9	16.0	2.2	9962.0	9976.0	9981.425	9987.0	9995.0	
0.9	16.0	2.6	9993.0	9997.0	9998.0625	9999.0	10000.0	
0.9	16.0	3.0	9998.0	10000.0	9999.7125	10000.0	10000.0	
0.9	16.0	3.4	9999.0	10000.0	9999.8875	10000.0	10000.0	
0.9	16.0	3.8	9999.0	10000.0	9999.975	10000.0	10000.0	
0.9	16.0	4.2	9999.0	10000.0	9999.975	10000.0	10000.0	
0.9	16.0	4.6	9998.0	10000.0	9999.9625	10000.0	10000.0	
0.9	16.0	5.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.9	16.0	5.4	10000.0	10000.0	10000.0	10000.0	10000.0	
0.9	16.0	5.8	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.9	16.0	6.2	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.9	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.9	16.0	7.0	9999.0	10000.0	9999.9875	10000.0	10000.0	


==> plots/native-comparison/quad-clusterCoefficientsstats.dat <==
0.0	16.0	2.2	0.8350125944584383	0.8493442195778685	0.8550920698341008	0.8605489446712412	0.8723182489359854	
0.0	16.0	2.6	0.7989229566576913	0.8079562233996352	0.8113816989490144	0.8139494484495787	0.831147398592895	
0.0	16.0	3.0	0.7858507773820899	0.7901936940849474	0.7925622122817685	0.7947971857899766	0.8074350733952923	
0.0	16.0	3.4	0.7761226439676887	0.7810735690089464	0.7832292842873275	0.7856336315469469	0.7896725440806045	
0.0	16.0	3.8	0.7666116563884304	0.773734039781117	0.7760124424563538	0.7784243898202032	0.7831581690263181	
0.0	16.0	4.2	0.7656127855467733	0.7694345522452879	0.7720717884130981	0.7741683314514027	0.784200469035004	
0.0	16.0	4.6	0.759489272995744	0.7660905063840876	0.7681957352557978	0.7700859897507166	0.7776860939807174	
0.0	16.0	5.0	0.7558412229653435	0.763788760531573	0.7650465777816381	0.7669590897246591	0.7713454355945453	
0.0	16.0	5.4	0.7564926604707721	0.7612698688439156	0.7633881264657347	0.7655693563797447	0.7704334230869452	
0.0	16.0	5.8	0.7524971771041431	0.7595327021627725	0.7612682402501517	0.763788760531573	0.7671328063927734	
0.0	16.0	6.2	0.7532789021106575	0.7577955354816295	0.7598725353947711	0.7620950230174586	0.7666116563884304	
0.0	16.0	6.6	0.7514114479284287	0.7567532354729436	0.7589952662207939	0.7617475896812299	0.767784243898202	
0.0	16.0	7.0	0.7513680187614001	0.7557543646312864	0.7580615391296797	0.7604447146703727	0.7643967688699731	
0.1	16.0	2.2	0.8040475983670633	0.8267610527230088	0.8384228697993572	0.8465213237210111	0.8830452531920437	
0.1	16.0	2.6	0.7806827065056893	0.7886736732389473	0.7924319247806827	0.795361764961348	0.8140797359506645	
0.1	16.0	3.0	0.7589246938243724	0.7639624771996874	0.767872187961435	0.7702597064188309	0.7805524190046035	
0.1	16.0	3.4	0.7495874229132286	0.7541040562842005	0.7563086293754884	0.7584035438200295	0.7652653522105446	
0.1	16.0	3.8	0.7413793103448276	0.7468513853904282	0.7491259880135501	0.7509337270911144	0.756405802136715	
0.1	16.0	4.2	0.7345609311213411	0.7416833145140276	0.7438862590115521	0.7461999478849995	0.7572743854772865	
0.1	16.0	4.6	0.7326066186050552	0.7379049769825414	0.7402740380439505	0.7425084686875706	0.7481108312342569	
0.1	16.0	5.0	0.7303917310865977	0.7348649352905411	0.7372893685399117	0.7398158603317988	0.7452879353773995	
0.1	16.0	5.4	0.7244853643707113	0.7337357769477981	0.7355858594632155	0.7370363936419699	0.7418136020151134	
0.1	16.0	5.8	0.7255710935464258	0.7314774602623122	0.7336337184052809	0.7362546686354555	0.7407278728393989	
0.1	16.0	6.2	0.7254842352123686	0.7303483019195692	0.7325154173542952	0.7349517936245983	0.7385129853209416	
0.1	16.0	6.6	0.7236602101971684	0.7292191435768262	0.7315860331798836	0.7338660644488839	0.739077564492313	
0.1	16.0	7.0	0.7211847476765396	0.7289585685746547	0.7306045340050379	0.7325631894380266	0.7373838269781986	
0.2	16.0	2.2	0.7663076522192305	0.7963606358030053	0.8100419091461827	0.819464952662208	0.8542951446191263	
0.2	16.0	2.6	0.7253973768783115	0.7370363936419699	0.7416594284721619	0.745331364544428	0.763484756362373	
0.2	16.0	3.0	0.6965604099713367	0.7054633892121949	0.708189655172414	0.7113697559280813	0.72422478936854	
0.2	16.0	3.4	0.6841396682011639	0.6876574307304786	0.690350581950838	0.6926517849387649	0.7008164683401372	
0.2	16.0	3.8	0.6702423347520194	0.6757144097976201	0.6786171067488924	0.6815339181794493	0.6878311473985929	
0.2	16.0	4.2	0.6619473638495613	0.6687223139060193	0.6711071180404762	0.6730218014418483	0.6796664639972205	
0.2	16.0	4.6	0.6602101971684183	0.6645096847042474	0.666784287327369	0.6694171805784765	0.6736298097802484	
0.2	16.0	5.0	0.6545644054547034	0.6612090680100756	0.6636161295926344	0.6657691305480761	0.6720663597672196	
0.2	16.0	5.4	0.6527838096065317	0.6570832971423608	0.6602585121167375	0.6626422305220185	0.6715017805958482	
0.2	16.0	5.8	0.6507426387561887	0.6576913054807608	0.6591184964822373	0.6612090680100756	0.664857118040476	
0.2	16.0	6.2	0.650612351255103	0.6550421262920177	0.6570702683922524	0.6595153304959611	0.6645096847042474	
0.2	16.0	6.6	0.6479197428993312	0.6533049596108746	0.6559812820290104	0.6586901763224181	0.6642056805350474	
0.2	16.0	7.0	0.6470077303917311	0.6531312429427604	0.6547766655085553	0.6569095804742465	0.6648136888734474	
0.3	16.0	2.2	0.7176235559801963	0.7389907061582559	0.7573791583427429	0.7742117606184313	0.8175974984799792	
0.3	16.0	2.6	0.6462260053852167	0.664249109702076	0.6709230869451921	0.6773212889776774	0.6933032224441935	
0.3	16.0	3.0	0.6058368800486407	0.6188656301572136	0.6218589854946581	0.6256840093807001	0.6359767219664727	
0.3	16.0	3.4	0.5896378007469817	0.594632154955268	0.5975837097194475	0.6004516633370972	0.6097889342482411	
0.3	16.0	3.8	0.5754798922956658	0.5812559715104664	0.583622318248936	0.5857291757144097	0.5910275340918961	
0.3	16.0	4.2	0.5632328671936072	0.572483279770694	0.5752193172934942	0.5775210631460088	0.5864674715538956	
0.3	16.0	4.6	0.5584122296534353	0.5663163380526361	0.5684671675497265	0.5712672630938939	0.5785633631546947	
0.3	16.0	5.0	0.555980196299835	0.5608008338400069	0.5639798488664989	0.5667940588899505	0.5720924172674368	
0.3	16.0	5.4	0.5512898462607487	0.5582819421523495	0.5613301268131677	0.5640580213671502	0.5700512464170937	
0.3	16.0	5.8	0.5481195170676626	0.5570659254755493	0.5594100147659169	0.5618865630157214	0.5697472422478936	
0.3	16.0	6.2	0.5490315295752628	0.5549813254581777	0.55690360896378	0.5592373838269782	0.5637105880309216	
0.3	16.0	6.6	0.5475549378962912	0.5550681837922349	0.5568536654216973	0.5588899504907496	0.5649700338747503	
0.3	16.0	7.0	0.5452531920437766	0.5520281421002345	0.5548309519673414	0.5575002171458352	0.5631894380265786	
0.4	16.0	2.2	0.6491791887431599	0.6797967514983063	0.700315947190133	0.7154955267957961	0.776296360635803	
0.4	16.0	2.6	0.5594111004950925	0.5718318422652654	0.5794628897767743	0.5861634673846956	0.6118735342656128	
0.4	16.0	3.0	0.5072092417267436	0.5180231043168592	0.5220506166941717	0.5256232085468601	0.5454269087118909	
0.4	16.0	3.4	0.48097802484148355	0.4915313124294276	0.4944649526622079	0.49722053331017113	0.5118127334317728	
0.4	16.0	3.8	0.4709458872578824	0.4755928081299401	0.47786361070094685	0.4808043081733692	0.48592894988274127	
0.4	16.0	4.2	0.45557196212976636	0.46625553721879615	0.46872828541648576	0.47138017892816814	0.48254147485451226	
0.4	16.0	4.6	0.4520541996004517	0.45943715799530965	0.46213356640319636	0.4645183705376531	0.4729001997741683	
0.4	16.0	5.0	0.44862329540519413	0.4547033787891948	0.4571630982367756	0.4605663163380526	0.466472683053939	
0.4	16.0	5.4	0.4461044037175367	0.45231477460262315	0.4543668027447234	0.45683140797359506	0.46534352471119605	
0.4	16.0	5.8	0.44410666203422217	0.4495353079127942	0.4519336836619474	0.45448623295405194	0.4602623121688526	
0.4	16.0	6.2	0.4402414661686789	0.44840614957005126	0.4501883740119865	0.45292278294102317	0.4579605663163381	
0.4	16.0	6.6	0.43885173282376444	0.4453661078780509	0.4477693694084949	0.4507078954225658	0.45578910796490923	
0.4	16.0	7.0	0.43746199947885	0.44436723703639364	0.44690892903674106	0.44866672457222273	0.45717884130982367	
0.5	16.0	2.2	0.5518109962650917	0.5928949882741249	0.6165736558672802	0.6380178928168158	0.7069399808911665	
0.5	16.0	2.6	0.44927473291062275	0.4657778163814818	0.4750960870320508	0.4834100581950838	0.5368279336402327	
0.5	16.0	3.0	0.40024320333536	0.41018848258490404	0.41510792148006603	0.4183097368192478	0.44397637453313643	
0.5	16.0	3.4	0.37570572396421437	0.38222009901850085	0.3849925084686875	0.3872578823938157	0.4035438200295318	
0.5	16.0	3.8	0.3603752280031269	0.3666290280552419	0.3698037001650307	0.3730999739424998	0.3793537739946148	
0.5	16.0	4.2	0.3496916529140971	0.35737861547815514	0.35960490315295757	0.3623729696864414	0.36580387388169894	
0.5	16.0	4.6	0.3451750195431252	0.3511248154260401	0.3537142795101189	0.35581516546512637	0.36293754885781293	
0.5	16.0	5.0	0.34005037783375314	0.3477373403978112	0.3496102232259184	0.3519065404325545	0.358724919656041	
0.5	16.0	5.4	0.33918179449318164	0.3441761487014679	0.3468823286719359	0.3486059237383827	0.3549031529575263	
0.5	16.0	5.8	0.3364023278033527	0.3412229653435247	0.34340528098671064	0.3454355945452966	0.3511682445930687	
0.5	16.0	6.2	0.3340571527838096	0.3395726569964388	0.34226472248762285	0.34495787370798225	0.3533397029444975	
0.5	16.0	6.6	0.33132111526100927	0.3389646486580387	0.3407517588812647	0.3430904195257535	0.3480847737340398	
0.5	16.0	7.0	0.33288456527403804	0.3376617736471815	0.34030009554416735	0.3421349778511248	0.3467818987231825	
0.6	16.0	2.2	0.42999218274993484	0.4820203248501694	0.5203177929297318	0.5526361504386346	0.6212542343437852	
0.6	16.0	2.6	0.33818292365152436	0.35542430296186917	0.3671496351949969	0.37314340310952837	0.4170068618083905	
0.6	16.0	3.0	0.2941457482845479	0.30139841917832016	0.3060578259358985	0.30969339008077823	0.32350386519586555	
0.6	16.0	3.4	0.26704594805871623	0.2773820898115174	0.2796919786328498	0.2822895856857465	0.2903239815860332	
0.6	16.0	3.8	0.2566229479718579	0.2637453313645444	0.26649656909580477	0.26904368974203074	0.2783375314861461	
0.6	16.0	4.2	0.24910970207591418	0.2555806479631721	0.2576505906366716	0.25966298966385826	0.26478763137323025	
0.6	16.0	4.6	0.24663423955528532	0.2509337270911144	0.2533511031008426	0.25571093546425777	0.26192130634934424	
0.6	16.0	5.0	0.2419004603491705	0.24732910622774254	0.249524993485625	0.25210631460088595	0.25727438547728654	
0.6	16.0	5.4	0.23942499782854165	0.24546165204551376	0.24717493268479113	0.24941370624511422	0.25505949795882915	
0.6	16.0	5.8	0.23873013115608444	0.2442890645357422	0.24552082428559033	0.24711196039259967	0.25267089377225743	
0.6	16.0	6.2	0.23721011031008427	0.2411621645096847	0.2436506557804221	0.24585251454877097	0.25158516459654306	
0.6	16.0	6.6	0.2351255102927126	0.2396855728307131	0.24207906279857538	0.24437592286979937	0.2505862937548858	
0.6	16.0	7.0	0.23534265612785546	0.2396855728307131	0.2416795144619126	0.24415877703465647	0.2522366021019717	
0.7	16.0	2.2	0.3184660818205507	0.38708416572570137	0.42319986102666557	0.4547033787891948	0.5686615130721793	
0.7	16.0	2.6	0.2395552853296274	0.25340918961174325	0.2633826978198559	0.26995570224963084	0.32715191522626597	
0.7	16.0	3.0	0.19860158082167984	0.20446451837053764	0.20956527403804404	0.21219491010162425	0.25536350212802916	
0.7	16.0	3.4	0.17840701815339183	0.18587683488230697	0.18824101016242503	0.1900460349170503	0.19838443498653696	
0.7	16.0	3.8	0.16954746807956222	0.17541040562842006	0.17754440632328666	0.18001389733344914	0.1856162598801355	
0.7	16.0	4.2	0.16294623469121863	0.16985147224876226	0.1713486927820724	0.17371666811430556	0.17762529314687744	
0.7	16.0	4.6	0.16181707634847564	0.1654216972118475	0.16722455050812124	0.1692434639103622	0.17332580561104838	
0.7	16.0	5.0	0.15717015547641797	0.16285937635716147	0.16457971423608095	0.16663771388864762	0.17054633892121948	
0.7	16.0	5.4	0.15647528880396075	0.16060105967167548	0.16297174932684788	0.1646399722053331	0.16959089724659082	
0.7	16.0	5.8	0.1532181012768175	0.15999305133327543	0.1619001346304178	0.163727959697733	0.1698080430817337	
0.7	16.0	6.2	0.1539998262833319	0.15829931381916096	0.16024548336662905	0.1624685138539043	0.16707200555893337	
0.7	16.0	6.6	0.15343524711196038	0.15812559715104665	0.16005873794840608	0.16199079301658995	0.16889603057413358	
0.7	16.0	7.0	0.15217580126813168	0.15660557630504646	0.15916789715973248	0.1613393555111613	0.16728915139407627	
0.8	16.0	2.2	0.23186832276556935	0.26556935637974466	0.30477503691479196	0.3359246069660384	0.47103274559193953	
0.8	16.0	2.6	0.1462260053852167	0.16568227221401893	0.17525623208546867	0.1828802223573352	0.23295405194128377	
0.8	16.0	3.0	0.12125423434378528	0.12920177191001478	0.13210826891340227	0.13545557196212976	0.1488317554069313	
0.8	16.0	3.4	0.11009293841744115	0.11339355511161296	0.11609050638408762	0.1179101884825849	0.12768175106401458	
0.8	16.0	3.8	0.10140710501172588	0.10757404672978373	0.10889917918874317	0.11031008425258404	0.11665074263875619	
0.8	16.0	4.2	0.10014765916789715	0.10314427169286892	0.10476797967514984	0.10614088421784071	0.11048380092069834	
0.8	16.0	4.6	0.0960218883001824	0.1004516633370972	0.10229686007122385	0.10405628420046903	0.10861634673846955	
0.8	16.0	5.0	0.09537045079475376	0.09871449665595414	0.10003040041691999	0.1013636758446973	0.1043168592026405	
0.8	16.0	5.4	0.0945452966212108	0.09749847997915399	0.09902827238773562	0.10040823417006862	0.10349170502909755	
0.8	16.0	5.8	0.0928949882741249	0.09723790497698254	0.09835186311126551	0.09997394249978285	0.10383913836532616	
0.8	16.0	6.2	0.0923304091027534	0.09649960913749674	0.0979083427429862	0.0993225049943542	0.10327455919395466	
0.8	16.0	6.6	0.09011552158429602	0.09550073829583948	0.09689427169286893	0.09871449665595414	0.10158082167984019	
0.8	16.0	7.0	0.09046295492052463	0.09558759662989663	0.09713964648658034	0.0993225049943542	0.1007990966733258	
0.9	16.0	2.2	0.13015721358464344	0.16598627638321897	0.20128441761487012	0.21827499348562496	0.4507947537566229	
0.9	16.0	2.6	0.0827759923564666	0.09432815078606792	0.10284298184660816	0.10792148006601233	0.14561799704681663	
0.9	16.0	3.0	0.06840093807000781	0.07187527143229393	0.07407333014852774	0.0759576131329801	0.08585946321549552	
0.9	16.0	3.4	0.05598019629983497	0.06318943802657866	0.06464648658038737	0.06605576305046469	0.07065925475549378	
0.9	16.0	3.8	0.054981325458177716	0.05932424216103535	0.06059943107791192	0.062277425518978545	0.06514375054286459	
0.9	16.0	4.2	0.05302701294189177	0.05663163380526361	0.058072396421436634	0.05919395465994962	0.06466602970555024	
0.9	16.0	4.6	0.05163727959697733	0.055111612959263444	0.056552375575436485	0.057977937983149486	0.06019282550160688	
0.9	16.0	5.0	0.05128984626074872	0.054025883783549035	0.0551946712412056	0.056718492139320766	0.05945452966212108	
0.9	16.0	5.4	0.05111612959263441	0.05376530878137757	0.05479349431077914	0.05580647963172066	0.05871623382263528	
0.9	16.0	5.8	0.0491183879093199	0.05302701294189177	0.0540530270129419	0.05550247546252063	0.058412229653435246	
0.9	16.0	6.2	0.0507686962564058	0.05263615043863459	0.05386791018848257	0.05506818379223487	0.0584990879874924	
0.9	16.0	6.6	0.04924867541040563	0.05246243377052028	0.05351287674802396	0.054590462954920524	0.0594111004950925	
0.9	16.0	7.0	0.04937896291149136	0.051810996265091634	0.05324904455832537	0.05450360462086337	0.056848779640406494	


==> plots/native-comparison/quad-coststats.dat <==
0.0	16.0	2.2	0.08947348594665527	0.2616579532623291	0.3386901319026947	0.3963127136230469	0.7459745407104492	
0.0	16.0	2.6	0.11821341514587402	0.25402402877807617	0.33136310875415803	0.3950686454772949	0.7678830623626709	
0.0	16.0	3.0	0.1209261417388916	0.2653038501739502	0.3329618901014328	0.3823885917663574	0.7290639877319336	
0.0	16.0	3.4	0.18175601959228516	0.268557071685791	0.3427946925163269	0.38861703872680664	0.7106211185455322	
0.0	16.0	3.8	0.14369964599609375	0.26412177085876465	0.33891538381576536	0.3859434127807617	0.75919508934021	
0.0	16.0	4.2	0.16409015655517578	0.25308966636657715	0.3201328366994858	0.37015604972839355	0.6118283271789551	
0.0	16.0	4.6	0.1843562126159668	0.26972436904907227	0.3429274708032608	0.40070652961730957	0.7476325035095215	
0.0	16.0	5.0	0.14991426467895508	0.24401044845581055	0.32130921483039854	0.38733482360839844	0.6177797317504883	
0.0	16.0	5.4	0.11484122276306152	0.2411653995513916	0.3185524582862854	0.37818121910095215	0.7626538276672363	
0.0	16.0	5.8	0.09054994583129883	0.26296234130859375	0.32050743997097014	0.36574220657348633	0.5391154289245605	
0.0	16.0	6.2	0.06836485862731934	0.2539031505584717	0.33191567063331606	0.38162732124328613	0.796881914138794	
0.0	16.0	6.6	0.0725710391998291	0.26792311668395996	0.334825325012207	0.393693208694458	0.6431567668914795	
0.0	16.0	7.0	0.07413840293884277	0.23971915245056152	0.3095786482095718	0.37488341331481934	0.7150673866271973	
0.1	16.0	2.2	0.9518327713012695	1.2089686393737793	1.4368522316217422	1.6208908557891846	2.3269405364990234	
0.1	16.0	2.6	0.5849542617797852	1.2178244590759277	1.498576831817627	1.7530193328857422	2.482224464416504	
0.1	16.0	3.0	0.8663110733032227	1.262192726135254	1.4503714203834535	1.6233153343200684	2.2396090030670166	
0.1	16.0	3.4	0.8540034294128418	1.2980802059173584	1.544788020849228	1.7252230644226074	2.991697311401367	
0.1	16.0	3.8	0.84371018409729	1.2215330600738525	1.4556591987609864	1.6631975173950195	2.3689963817596436	
0.1	16.0	4.2	0.8306260108947754	1.3093390464782715	1.4787788450717927	1.6160142421722412	2.4513752460479736	
0.1	16.0	4.6	0.8389642238616943	1.30454683303833	1.5056081920862199	1.6315476894378662	2.563324213027954	
0.1	16.0	5.0	0.8614864349365234	1.2258710861206055	1.4694211959838868	1.6599643230438232	2.8143904209136963	
0.1	16.0	5.4	0.8433279991149902	1.1465284824371338	1.3890721112489701	1.581787347793579	2.4924933910369873	
0.1	16.0	5.8	0.8708455562591553	1.1722691059112549	1.434739625453949	1.6684529781341553	2.655377149581909	
0.1	16.0	6.2	0.8677566051483154	1.214378833770752	1.4042365849018097	1.6253955364227295	2.4094605445861816	
0.1	16.0	6.6	0.7435064315795898	1.1830525398254395	1.4003496319055557	1.5781774520874023	2.4325942993164062	
0.1	16.0	7.0	0.925142765045166	1.1547086238861084	1.3744159311056137	1.5350985527038574	2.4193243980407715	
0.2	16.0	2.2	0.9591290950775146	1.2851293087005615	1.5185062527656554	1.7326462268829346	2.337066173553467	
0.2	16.0	2.6	0.7612690925598145	1.2348995208740234	1.4296137601137162	1.5611422061920166	2.4727187156677246	
0.2	16.0	3.0	0.9128341674804688	1.2365472316741943	1.4872770130634307	1.651080846786499	2.51204514503479	
0.2	16.0	3.4	0.821591854095459	1.2214014530181885	1.465542197227478	1.6462087631225586	2.8748362064361572	
0.2	16.0	3.8	0.9459586143493652	1.2686645984649658	1.495806097984314	1.675008773803711	2.0541019439697266	
0.2	16.0	4.2	1.0196542739868164	1.27531099319458	1.5277470916509628	1.6796538829803467	2.534907341003418	
0.2	16.0	4.6	0.9407916069030762	1.3056974411010742	1.5093972504138946	1.6747703552246094	2.981015682220459	
0.2	16.0	5.0	0.7042224407196045	1.2272136211395264	1.439684870839119	1.6239235401153564	2.225353479385376	
0.2	16.0	5.4	0.7800328731536865	1.2836861610412598	1.488573968410492	1.6493349075317383	2.9088401794433594	
0.2	16.0	5.8	0.8715169429779053	1.2627413272857666	1.484203177690506	1.6982073783874512	2.287398099899292	
0.2	16.0	6.2	0.8851349353790283	1.2686703205108643	1.4787863701581956	1.679321527481079	2.3238444328308105	
0.2	16.0	6.6	0.876227617263794	1.2924296855926514	1.5164361417293548	1.7044575214385986	2.4304006099700928	
0.2	16.0	7.0	0.8025352954864502	1.22515869140625	1.5000662744045257	1.6909878253936768	2.578169107437134	
0.3	16.0	2.2	0.728391170501709	1.227112054824829	1.4746598601341248	1.6618831157684326	2.5960891246795654	
0.3	16.0	2.6	0.8886420726776123	1.3072996139526367	1.516835704445839	1.7000467777252197	2.3190150260925293	
0.3	16.0	3.0	0.8630907535552979	1.2183575630187988	1.4519513428211213	1.6816999912261963	2.650548219680786	
0.3	16.0	3.4	0.8537774085998535	1.2143962383270264	1.549752551317215	1.807007074356079	2.908728837966919	
0.3	16.0	3.8	0.9087820053100586	1.3087141513824463	1.5480809211730957	1.7660439014434814	2.3033556938171387	
0.3	16.0	4.2	0.9800360202789307	1.2666676044464111	1.471841749548912	1.6745948791503906	2.09729266166687	
0.3	16.0	4.6	0.8402833938598633	1.2209193706512451	1.4270730853080749	1.6068170070648193	2.2411890029907227	
0.3	16.0	5.0	0.8328344821929932	1.3164360523223877	1.5616780310869216	1.7601475715637207	2.658141613006592	
0.3	16.0	5.4	0.9428572654724121	1.3481736183166504	1.4958751589059829	1.669788122177124	2.2071657180786133	
0.3	16.0	5.8	0.9649848937988281	1.256274938583374	1.5448537915945053	1.7223412990570068	2.4958267211914062	
0.3	16.0	6.2	0.9744472503662109	1.2806942462921143	1.494087278842926	1.6434564590454102	2.362643241882324	
0.3	16.0	6.6	0.8440122604370117	1.336254358291626	1.4474224358797074	1.5840198993682861	2.056107759475708	
0.3	16.0	7.0	0.9971954822540283	1.3023755550384521	1.5225909262895585	1.7713844776153564	2.3568081855773926	
0.4	16.0	2.2	0.9211187362670898	1.2602858543395996	1.4719174772500991	1.694274663925171	2.628312349319458	
0.4	16.0	2.6	0.9637537002563477	1.241034746170044	1.4685022324323653	1.654392957687378	2.6631970405578613	
0.4	16.0	3.0	0.9288966655731201	1.284846544265747	1.5033356189727782	1.667238712310791	2.6609930992126465	
0.4	16.0	3.4	0.9705996513366699	1.2855336666107178	1.5186752378940582	1.788583755493164	2.246393918991089	
0.4	16.0	3.8	0.8232955932617188	1.2660326957702637	1.559620624780655	1.822899341583252	2.730330467224121	
0.4	16.0	4.2	0.9998457431793213	1.3023688793182373	1.5253578424453735	1.751779317855835	2.51112961769104	
0.4	16.0	4.6	0.9238240718841553	1.2786533832550049	1.5067383527755738	1.7099339962005615	2.2776849269866943	
0.4	16.0	5.0	0.8672959804534912	1.3212862014770508	1.527354171872139	1.654256820678711	2.4402029514312744	
0.4	16.0	5.4	0.8400650024414062	1.29237699508667	1.4910036265850066	1.6997649669647217	2.560147523880005	
0.4	16.0	5.8	0.988999605178833	1.2643561363220215	1.490951281785965	1.7335479259490967	2.351914644241333	
0.4	16.0	6.2	0.8604867458343506	1.3384509086608887	1.5348944038152694	1.7140898704528809	2.476255178451538	
0.4	16.0	6.6	0.9518752098083496	1.2648944854736328	1.536387249827385	1.7726659774780273	2.4267828464508057	
0.4	16.0	7.0	0.8672068119049072	1.293534517288208	1.506145042181015	1.746687650680542	2.3360092639923096	
0.5	16.0	2.2	0.82588791847229	1.186089277267456	1.3838930606842041	1.542264461517334	2.523409843444824	
0.5	16.0	2.6	0.9749367237091064	1.2993404865264893	1.4933105736970902	1.6546308994293213	3.137003183364868	
0.5	16.0	3.0	0.9948720932006836	1.2916975021362305	1.5317153841257096	1.7464911937713623	2.497520685195923	
0.5	16.0	3.4	0.8423304557800293	1.2456438541412354	1.4986458390951156	1.7310969829559326	2.4589200019836426	
0.5	16.0	3.8	0.9718484878540039	1.3070831298828125	1.5269795835018158	1.7241837978363037	2.1832995414733887	
0.5	16.0	4.2	0.9754631519317627	1.2525951862335205	1.4503817707300186	1.6214468479156494	2.3509607315063477	
0.5	16.0	4.6	0.8911175727844238	1.299320936203003	1.4558370918035508	1.6230659484863281	2.2708771228790283	
0.5	16.0	5.0	0.9275767803192139	1.2953693866729736	1.5154806077480316	1.7245702743530273	2.630692958831787	
0.5	16.0	5.4	0.967418909072876	1.2484302520751953	1.4780094891786575	1.698652982711792	2.3603837490081787	
0.5	16.0	5.8	0.8098976612091064	1.3135638236999512	1.5216353505849838	1.7310595512390137	2.639495611190796	
0.5	16.0	6.2	0.9650788307189941	1.2265286445617676	1.4500674575567245	1.5623748302459717	2.3584234714508057	
0.5	16.0	6.6	1.0299491882324219	1.2790746688842773	1.4805917024612427	1.6565351486206055	2.3524858951568604	
0.5	16.0	7.0	0.9596858024597168	1.2885699272155762	1.4755965501070023	1.63569974899292	2.5399179458618164	
0.6	16.0	2.2	0.9371051788330078	1.2539074420928955	1.4426599383354186	1.6405360698699951	2.218898057937622	
0.6	16.0	2.6	0.8613150119781494	1.3208668231964111	1.4816820800304413	1.6500329971313477	2.406989812850952	
0.6	16.0	3.0	0.9967942237854004	1.2289619445800781	1.5276304006576538	1.7941975593566895	2.5229194164276123	
0.6	16.0	3.4	0.864417552947998	1.2982635498046875	1.485692873597145	1.7166244983673096	2.1730642318725586	
0.6	16.0	3.8	0.9495193958282471	1.2704522609710693	1.5061318397521972	1.6416912078857422	2.915640115737915	
0.6	16.0	4.2	0.8101286888122559	1.3023431301116943	1.5214937150478363	1.677870750427246	2.7610485553741455	
0.6	16.0	4.6	0.8153369426727295	1.3526556491851807	1.5436169534921647	1.7245299816131592	2.46878719329834	
0.6	16.0	5.0	0.9351317882537842	1.3124494552612305	1.5263771086931228	1.7207303047180176	2.111351490020752	
0.6	16.0	5.4	0.9238667488098145	1.2796151638031006	1.5668503761291503	1.7638404369354248	2.5441946983337402	
0.6	16.0	5.8	0.933727502822876	1.2789382934570312	1.488842499256134	1.7153894901275635	2.9184110164642334	
0.6	16.0	6.2	0.868178129196167	1.2594234943389893	1.4722387194633484	1.662717342376709	2.3226375579833984	
0.6	16.0	6.6	1.006481647491455	1.2853431701660156	1.5344467520713807	1.7684035301208496	2.467738628387451	
0.6	16.0	7.0	0.8925197124481201	1.2458975315093994	1.4528808653354646	1.6779863834381104	2.390970468521118	
0.7	16.0	2.2	0.9052450656890869	1.317300796508789	1.5095637530088424	1.7236793041229248	2.2487947940826416	
0.7	16.0	2.6	0.9241983890533447	1.3951051235198975	1.5418759673833846	1.7441821098327637	2.643613576889038	
0.7	16.0	3.0	0.9281890392303467	1.295874834060669	1.488107258081436	1.6230554580688477	2.4241435527801514	
0.7	16.0	3.4	1.0068857669830322	1.319730281829834	1.515830871462822	1.6902375221252441	2.378891944885254	
0.7	16.0	3.8	0.9836602210998535	1.2662107944488525	1.4909070014953614	1.6348121166229248	2.4787943363189697	
0.7	16.0	4.2	0.8788776397705078	1.2721168994903564	1.5054623872041701	1.7367072105407715	2.189828872680664	
0.7	16.0	4.6	0.9733567237854004	1.281022548675537	1.5701532304286956	1.7611875534057617	2.542689800262451	
0.7	16.0	5.0	0.9752247333526611	1.3119826316833496	1.532998761534691	1.7282862663269043	2.0613672733306885	
0.7	16.0	5.4	1.0802793502807617	1.3118994235992432	1.5106979131698608	1.6718401908874512	2.319221258163452	
0.7	16.0	5.8	1.0048773288726807	1.3173015117645264	1.5489080101251602	1.7796556949615479	2.4270622730255127	
0.7	16.0	6.2	0.9867289066314697	1.3011019229888916	1.6044289708137511	1.8601477146148682	2.747938394546509	
0.7	16.0	6.6	0.9473395347595215	1.3061532974243164	1.521784061193466	1.793438196182251	2.3362584114074707	
0.7	16.0	7.0	0.8936886787414551	1.3141250610351562	1.5037449568510055	1.6568212509155273	2.7303807735443115	
0.8	16.0	2.2	0.8690710067749023	1.2313930988311768	1.471025186777115	1.6830146312713623	2.11598539352417	
0.8	16.0	2.6	0.956597089767456	1.2432658672332764	1.4977800130844117	1.6514391899108887	2.841548204421997	
0.8	16.0	3.0	0.7942018508911133	1.2326011657714844	1.4683490842580795	1.6404638290405273	2.2749569416046143	
0.8	16.0	3.4	0.7364821434020996	1.256415605545044	1.479556754231453	1.6510472297668457	2.67637038230896	
0.8	16.0	3.8	0.8134894371032715	1.2262189388275146	1.5174065291881562	1.7641417980194092	2.9305262565612793	
0.8	16.0	4.2	0.8841867446899414	1.2653086185455322	1.4876080632209778	1.6662147045135498	2.7034037113189697	
0.8	16.0	4.6	0.8438982963562012	1.2575585842132568	1.4899162650108337	1.648677110671997	2.906081438064575	
0.8	16.0	5.0	0.9736547470092773	1.2881405353546143	1.5092164546251297	1.7413129806518555	2.448415517807007	
0.8	16.0	5.4	0.9648797512054443	1.3078858852386475	1.5583336979150773	1.809056282043457	2.2461612224578857	
0.8	16.0	5.8	0.9318277835845947	1.2258994579315186	1.4713393449783325	1.6505968570709229	3.511705160140991	
0.8	16.0	6.2	0.949824333190918	1.3129286766052246	1.5404050439596175	1.7871451377868652	2.463711977005005	
0.8	16.0	6.6	0.9789538383483887	1.3110973834991455	1.5373525440692901	1.7630157470703125	2.3916351795196533	
0.8	16.0	7.0	0.9000968933105469	1.2689292430877686	1.4926365196704865	1.6937475204467773	2.809192657470703	
0.9	16.0	2.2	0.47940564155578613	1.155043363571167	1.3073097735643386	1.448089838027954	2.1638567447662354	
0.9	16.0	2.6	0.4528350830078125	1.1938831806182861	1.4597014993429185	1.707900047302246	2.4641335010528564	
0.9	16.0	3.0	0.6667065620422363	1.1683855056762695	1.4281168848276138	1.6701040267944336	2.8741161823272705	
0.9	16.0	3.4	0.7877912521362305	1.1544311046600342	1.40283961892128	1.5649781227111816	2.434262990951538	
0.9	16.0	3.8	0.6763243675231934	1.2064509391784668	1.420170122385025	1.6913330554962158	2.5904042720794678	
0.9	16.0	4.2	0.7904067039489746	1.2239837646484375	1.468506819009781	1.6567997932434082	2.4353859424591064	
0.9	16.0	4.6	0.8118445873260498	1.197422981262207	1.4408007264137268	1.6369657516479492	2.2172513008117676	
0.9	16.0	5.0	0.7634286880493164	1.1752800941467285	1.3826387017965316	1.571000337600708	2.2351152896881104	
0.9	16.0	5.4	0.8117969036102295	1.2073695659637451	1.4314806371927262	1.6331675052642822	2.5435903072357178	
0.9	16.0	5.8	0.8437860012054443	1.2035536766052246	1.4429473906755448	1.618300199508667	2.2179079055786133	
0.9	16.0	6.2	1.0192186832427979	1.2767577171325684	1.5254693269729613	1.701047658920288	2.6240768432617188	
0.9	16.0	6.6	0.9106993675231934	1.2581675052642822	1.4410189032554626	1.5798463821411133	2.5688693523406982	
0.9	16.0	7.0	0.7914736270904541	1.2274997234344482	1.4396548509597777	1.5827548503875732	2.576965808868408	


==> plots/native-comparison/quad-degAssortativitystats.dat <==
0.0	16.0	2.2	-0.1917026031587324	-0.15900191815376363	-0.14365253462016195	-0.13349061946189927	-0.07204195118866502	
0.0	16.0	2.6	-0.0896082388004698	-0.06191019131687785	-0.04898698715442343	-0.03963084820978637	0.006736033533697046	
0.0	16.0	3.0	-0.044745373659897496	-0.01622558683802498	-0.009213140120543799	-0.00021085964639651537	0.011640811854724502	
0.0	16.0	3.4	-0.036644049307385775	-0.0015367481631611047	0.002580224460595229	0.009149219457518011	0.021711803137028408	
0.0	16.0	3.8	-0.007264181665899799	0.00916285461175948	0.01786920272398832	0.026079165018655065	0.04555035567171097	
0.0	16.0	4.2	-0.009274219102686282	0.030620770083784166	0.038369371802069514	0.053214573524830486	0.09521235150001314	
0.0	16.0	4.6	0.006456294720579585	0.05801277559269603	0.07039013576781702	0.0862352170224863	0.12126167011368126	
0.0	16.0	5.0	0.046288193912593416	0.10044009939903474	0.11839119553009239	0.13714460718298077	0.1721961926114058	
0.0	16.0	5.4	0.06309958188681546	0.13633912248992033	0.15901368328250526	0.18298498284538267	0.22333822404764567	
0.0	16.0	5.8	0.10856746249144639	0.18200181034286866	0.20644313728480196	0.22828807822562347	0.2695718793411032	
0.0	16.0	6.2	0.16035261707108428	0.23601651242820743	0.2543934842408491	0.27414606659806884	0.31245015909439094	
0.0	16.0	6.6	0.21563228397858433	0.2840820549648912	0.2999727322568986	0.3167034912698679	0.3660619330724339	
0.0	16.0	7.0	0.10363119687863576	0.3239783192661943	0.34100476000309854	0.36132811107381446	0.43316559411633787	
0.1	16.0	2.2	-0.21927758322198374	-0.16419563276668112	-0.14393984980332117	-0.117604241116456	-0.0746779091934111	
0.1	16.0	2.6	-0.08952915847991344	-0.061113924076186925	-0.04920188037407582	-0.03533959493859179	-0.012130995918024906	
0.1	16.0	3.0	-0.05223789680314425	-0.019056339443074805	-0.011371080497407916	-0.000904172551644537	0.009371193241551456	
0.1	16.0	3.4	-0.018792709871074214	-0.0023904066661438197	0.0031012828147731326	0.008908339520271575	0.026063213757165013	
0.1	16.0	3.8	-0.012401552776643397	0.005667454094743249	0.015512153623462593	0.025903942570367777	0.062210241318927335	
0.1	16.0	4.2	-0.0014054205953428212	0.025051064708774426	0.03803266996442257	0.05048316007222709	0.0880802144944466	
0.1	16.0	4.6	0.006743030848436169	0.0501583704472538	0.06788348388238948	0.08442122722026113	0.12190834236965188	
0.1	16.0	5.0	0.04328745175737269	0.08637089646245534	0.10289255965249074	0.12115834753355645	0.15987664192310808	
0.1	16.0	5.4	0.05063531998147877	0.13684530213619583	0.15338285657536102	0.17782206673023362	0.22470999563848768	
0.1	16.0	5.8	0.13745148365378132	0.18459637899207773	0.2014202584870625	0.2218397824366455	0.26515330855485025	
0.1	16.0	6.2	0.18449952030060712	0.2322136808094151	0.24742262188928327	0.26566032445808285	0.3139457898005806	
0.1	16.0	6.6	0.19656613662039318	0.2699434229938899	0.28482667123324684	0.30791732750908746	0.34491310113787294	
0.1	16.0	7.0	0.2232075843147591	0.31273890784274777	0.32689499787507004	0.3467050650632648	0.3819549643347426	
0.2	16.0	2.2	-0.21192159171652972	-0.15899037095874455	-0.14007109370682286	-0.1165937774774337	-0.08646778550011672	
0.2	16.0	2.6	-0.09671619797613955	-0.05825697142421279	-0.04533368487650426	-0.02999038720171681	-0.0014759987080943655	
0.2	16.0	3.0	-0.046422552189986255	-0.020849408925291947	-0.012068895087297518	-0.0008505662120275616	0.014119301668802937	
0.2	16.0	3.4	-0.020925367902005367	-0.0028184271540171476	0.0007308487198882868	0.005939435998489103	0.016018200322418467	
0.2	16.0	3.8	-0.024600232699450164	0.007869331314424148	0.014328707792938452	0.021660918033608006	0.0353247456421021	
0.2	16.0	4.2	0.0018001633381347	0.024925067413325595	0.033300426032808465	0.04332132997152778	0.0703194382222059	
0.2	16.0	4.6	0.01628438428452464	0.045928982878489934	0.06091796556091803	0.07725198830497935	0.11321042514891393	
0.2	16.0	5.0	0.017692092245006723	0.07923925926676553	0.09515697635912505	0.11771237689087348	0.14575844461024134	
0.2	16.0	5.4	0.02490565463291719	0.12648158008795485	0.1426897325264802	0.1669107847623713	0.208774380105073	
0.2	16.0	5.8	0.030596574696662198	0.16293408083387748	0.1753288118053628	0.19522128318335197	0.24320645207082608	
0.2	16.0	6.2	0.12708229377532743	0.19532577943724774	0.2142683438895682	0.2361939615010117	0.28759676264607614	
0.2	16.0	6.6	0.1726045943626829	0.2437342085634007	0.2583768390320539	0.27751957312911646	0.3084585126161243	
0.2	16.0	7.0	0.1589001105295628	0.28290321762470105	0.2947230837484388	0.3087040495248175	0.36001977930309176	
0.3	16.0	2.2	-0.21331962360662537	-0.15594980354904567	-0.13915586080509104	-0.11901725484496828	-0.07440835349697304	
0.3	16.0	2.6	-0.12579367070317135	-0.0677362358907591	-0.05519087595308701	-0.04114934362048664	-0.011724768989572686	
0.3	16.0	3.0	-0.04081870988658794	-0.020145598041611472	-0.012601273282662959	-0.004402271951539692	0.006066261192796903	
0.3	16.0	3.4	-0.0350830338309303	-0.000962096285495989	0.002138265859362883	0.006816489275691998	0.020177316926706598	
0.3	16.0	3.8	-0.009265238133098968	0.006632742443910395	0.01184328444598806	0.016806289493392537	0.04044733516230164	
0.3	16.0	4.2	-0.004006068900458102	0.02271741654713183	0.02919923581381062	0.03830880835245594	0.07084738849349596	
0.3	16.0	4.6	0.005993661041519807	0.04004415997766549	0.052869161647130104	0.06385256443594592	0.102279886376506	
0.3	16.0	5.0	0.029235534679039263	0.07422706845452734	0.08329068295101938	0.09743466880285528	0.1381713221017395	
0.3	16.0	5.4	0.05005867232820228	0.10881546932917986	0.1212905392971843	0.13500612798538528	0.17602536833412225	
0.3	16.0	5.8	0.01100769003366209	0.14111616921759332	0.15344783605714968	0.17381074503221505	0.20381898120275016	
0.3	16.0	6.2	0.11787776806097995	0.17166062941896723	0.18890072609200764	0.2107423841264799	0.2535135246349118	
0.3	16.0	6.6	0.13471376106370278	0.20680911935582333	0.22046102200588372	0.23505654486474098	0.27861798200736143	
0.3	16.0	7.0	0.17935352707505384	0.23347891133862994	0.24739393332039192	0.26583354035027906	0.305846772464926	
0.4	16.0	2.2	-0.23083237490967928	-0.1483963964174218	-0.13662791488969867	-0.11855183074164162	-0.08617732115700052	
0.4	16.0	2.6	-0.08813774737899095	-0.0641886547405672	-0.05484181793931623	-0.04587839480187475	-0.019571286288913775	
0.4	16.0	3.0	-0.03599843451217838	-0.02195753235175999	-0.015323491667426189	-0.006188969198491121	0.004061681044442581	
0.4	16.0	3.4	-0.03173408166426342	-0.004225095807432933	-0.0011219513618840984	0.0045492294841277935	0.015313617975148327	
0.4	16.0	3.8	-0.01335639417355109	0.006101332934500883	0.010891979835563444	0.01640068192025468	0.03098028994778849	
0.4	16.0	4.2	-0.0030297324717525457	0.015579493373112598	0.023852980948753145	0.033274193893553086	0.05413211148976799	
0.4	16.0	4.6	0.005922058510919384	0.03437756536332225	0.043187891610576276	0.053769394715333076	0.07681584138937946	
0.4	16.0	5.0	0.009380904432503438	0.061440290678167905	0.07017249000929968	0.08331138507352916	0.1013698549407509	
0.4	16.0	5.4	0.033028068874502714	0.07916564941268324	0.09187152734405848	0.10439742351817037	0.13721013457285716	
0.4	16.0	5.8	0.020267198226372737	0.10425134186517068	0.11938984107630277	0.13837680680000572	0.1877349024777791	
0.4	16.0	6.2	0.06633433443872609	0.1328850163704188	0.14704266966631888	0.16705010554482452	0.21931391537601802	
0.4	16.0	6.6	0.10719919536716317	0.16660938347124518	0.17682075630948818	0.19204084884149555	0.22172831620155536	
0.4	16.0	7.0	0.1300609733367622	0.1858921603048184	0.19819280363738542	0.2195089109000319	0.24733474502532202	
0.5	16.0	2.2	-0.20314860573095853	-0.15998790685547723	-0.13518128644203892	-0.1109906373415391	-0.08857565140330655	
0.5	16.0	2.6	-0.10025320050660655	-0.06429812356202062	-0.05344570095348583	-0.04269097494687333	-0.011440271056669615	
0.5	16.0	3.0	-0.047328224745514284	-0.02706705643197701	-0.018616371872319945	-0.009841755117170971	0.0017622781514427788	
0.5	16.0	3.4	-0.030264815027703812	-0.008279654975994907	-0.00333884761683322	0.0023067115930958592	0.017446905043662444	
0.5	16.0	3.8	-0.010819801705379294	-0.00035739021161460455	0.005628136248802599	0.010095883062168791	0.0314769888440674	
0.5	16.0	4.2	-0.003540582955685496	0.010641290188080712	0.017295000503029314	0.02591656236478929	0.039321549160581545	
0.5	16.0	4.6	0.007599150423440117	0.026109277451011974	0.03382381099980472	0.04070529169149503	0.06296712301678026	
0.5	16.0	5.0	0.0037782416833625505	0.042877722668420715	0.0509178134705225	0.0625406527665723	0.09644352662013717	
0.5	16.0	5.4	0.025864495331097213	0.06411942038858076	0.07281038884094343	0.08552945540177474	0.11187372659123294	
0.5	16.0	5.8	0.06144315013733354	0.08659084795336557	0.09494725392844819	0.10376108298733552	0.12436029397207453	
0.5	16.0	6.2	0.04264274120621892	0.1046155623046617	0.11483918182422308	0.12559599201694613	0.1524578282619699	
0.5	16.0	6.6	0.09211586536816187	0.12233724141895355	0.13179259465431212	0.1440950105361551	0.15915460568733136	
0.5	16.0	7.0	0.11097929405346993	0.14500186954629216	0.15378172101246773	0.16345338051489303	0.19530388139401314	
0.6	16.0	2.2	-0.19297175202079897	-0.14560321383578287	-0.12800101512817091	-0.1120516184821893	-0.06608699823146694	
0.6	16.0	2.6	-0.09373210265865788	-0.055643755599615354	-0.051235803398100487	-0.044165296468773	-0.020066219640106322	
0.6	16.0	3.0	-0.03686886364433747	-0.02255185381949466	-0.01851750289859391	-0.01204959908260642	-0.0019959885197654657	
0.6	16.0	3.4	-0.019713655711485752	-0.008928256785846956	-0.005260552282745157	-0.0007214367140320194	0.0067636221484989965	
0.6	16.0	3.8	-0.014570636318537215	-4.501686243571362e-05	0.003839933961543035	0.008826544702581533	0.019889187294875873	
0.6	16.0	4.2	-0.0065590395143695635	0.008555028457043078	0.012637853227931409	0.018793303313527916	0.029916498165658615	
0.6	16.0	4.6	-9.996872412343686e-05	0.01835138815976747	0.023526329037222675	0.028994079360447577	0.04605497988962948	
0.6	16.0	5.0	-0.0017321133852208105	0.029608221722185593	0.03569030829393927	0.043338965364689445	0.06854360754101822	
0.6	16.0	5.4	0.030579349813634787	0.04436630462568703	0.05256773517496253	0.0599612538390076	0.07665271576890349	
0.6	16.0	5.8	0.044391339092712215	0.05787360328806757	0.0658045903241112	0.07389216562721107	0.09125495885316455	
0.6	16.0	6.2	0.03475835555842173	0.07404572550072185	0.08272047868237149	0.09098752242580509	0.12731393075421732	
0.6	16.0	6.6	0.031364857201286844	0.08882492825841659	0.09630066553320635	0.10695373355250866	0.12147009759959194	
0.6	16.0	7.0	0.07886722902777908	0.09865036302187367	0.1067466676146055	0.11477034586469136	0.13910477008682354	
0.7	16.0	2.2	-0.18763092827729674	-0.13795817152062093	-0.1239152363972064	-0.10717346327582201	-0.06472167647374656	
0.7	16.0	2.6	-0.08142359803423194	-0.055912346671932026	-0.051098385387260005	-0.04404278386721385	-0.03303823554868864	
0.7	16.0	3.0	-0.04070068087206477	-0.02290312060528428	-0.018797565695307224	-0.012740906808524835	-0.0033439657749824124	
0.7	16.0	3.4	-0.018346400858830485	-0.008721411960850755	-0.006147678872116141	-0.002118297935670273	0.01190014661340048	
0.7	16.0	3.8	-0.010759887981479638	-0.0034176628498380425	0.00035956997205697117	0.003462454788417963	0.013421558164116002	
0.7	16.0	4.2	-0.00682144430426238	0.004282025328704384	0.008255510273921938	0.011514013527579718	0.02156154452858468	
0.7	16.0	4.6	-0.0030829422015822964	0.01105261115766717	0.015992569624880045	0.020559084053243103	0.030501084984605912	
0.7	16.0	5.0	0.00720083015827191	0.01957831318804513	0.02589978231395366	0.030852682606197026	0.047126632262859784	
0.7	16.0	5.4	0.005245111551792867	0.030443584747354667	0.035541892848471555	0.0425650985221101	0.06705347840910461	
0.7	16.0	5.8	0.006504753553348515	0.038765628179189625	0.044073083105799486	0.05043139881633311	0.065663908932424	
0.7	16.0	6.2	0.0008103833757189873	0.05211280258261104	0.05673886146771503	0.06401090269451817	0.07550667795027428	
0.7	16.0	6.6	0.044938479001253924	0.06134718787246781	0.067140458083344	0.0739365998407394	0.08464480944490607	
0.7	16.0	7.0	0.047688720950001005	0.06678814472148119	0.07352413802182324	0.08142499933728238	0.09809538944848105	
0.8	16.0	2.2	-0.17602217949989232	-0.12293116225992771	-0.10965512148046104	-0.0941379475268778	-0.07135859731275711	
0.8	16.0	2.6	-0.06912183447750746	-0.04929582745093298	-0.04415936849871775	-0.038226531033068244	-0.022480569970596862	
0.8	16.0	3.0	-0.0344611020205125	-0.021970389696037387	-0.018239702893523533	-0.014608264033852611	-0.004676488127940209	
0.8	16.0	3.4	-0.019435855528624372	-0.010400876891463327	-0.0072727511960257955	-0.003921518244580093	0.006504671526143078	
0.8	16.0	3.8	-0.010479827077777825	-0.004340141556109978	-0.0008322182299733985	0.0017406127989325413	0.015528228967289288	
0.8	16.0	4.2	-0.007945048352434753	0.0035252392166823764	0.0064464804681120865	0.010081110877486709	0.017605825862096743	
0.8	16.0	4.6	-0.0027703998911556447	0.007295839583099431	0.010430864713055352	0.014548909084453337	0.02535141337604968	
0.8	16.0	5.0	0.0012983685804369685	0.014691241088739695	0.018033768155131483	0.023295746395647104	0.03315013140279729	
0.8	16.0	5.4	0.011604864993785198	0.020010723242735336	0.024761533654356137	0.029648896733818143	0.046809554234763455	
0.8	16.0	5.8	0.010122047228820846	0.028058737455114884	0.032662365097947677	0.03816249871334686	0.0472269015830444	
0.8	16.0	6.2	0.016110726437981327	0.035076513131672066	0.03927291876550373	0.04354516691881661	0.06121157445442737	
0.8	16.0	6.6	0.02198850948114645	0.038089041684594864	0.04276716754938813	0.04838762275695033	0.06446046244176543	
0.8	16.0	7.0	0.03806281863870302	0.043130592813301234	0.048341048011607754	0.052236619765334606	0.06544680847890784	
0.9	16.0	2.2	-0.1582022406168535	-0.11243494206012195	-0.09946536434653949	-0.08327675934068952	-0.056482100526975616	
0.9	16.0	2.6	-0.05641138562685993	-0.042997630581545404	-0.037360743556047	-0.030726050709535536	-0.01722540761229604	
0.9	16.0	3.0	-0.025810378139381113	-0.017108554345478085	-0.01425284706364951	-0.01179194651480423	-0.00042891083127347634	
0.9	16.0	3.4	-0.015484928310106116	-0.00905759860830901	-0.006065196939250594	-0.002173560094856592	0.0034421468097791683	
0.9	16.0	3.8	-0.010374245832992915	-0.0035231809320289726	0.00018416284963457773	0.003809512589013647	0.012537940455202587	
0.9	16.0	4.2	-0.005707336531721136	0.0009873256478576617	0.004809631404165755	0.009023107672639986	0.016140567809314724	
0.9	16.0	4.6	-0.004497959688150592	0.006752191223096902	0.010230400224685783	0.014361151316429255	0.026951396676600386	
0.9	16.0	5.0	0.002304333613251315	0.009253196820548985	0.013328939385117176	0.017213257685839083	0.028566551006193312	
0.9	16.0	5.4	0.00010846565770653078	0.012136168120285869	0.017971193518002693	0.02286139217142887	0.03420953355413466	
0.9	16.0	5.8	0.004455951397379314	0.018130227764172335	0.02217525766835566	0.026463238671024382	0.04143603513751655	
0.9	16.0	6.2	0.014111459978158781	0.023063248708971102	0.027079202249785876	0.03158317233013952	0.04769555578335617	
0.9	16.0	6.6	0.014647686175075201	0.025249352812859362	0.02884879366918979	0.03316004564386503	0.04307093418016566	
0.9	16.0	7.0	0.01354363719388639	0.027875168582025288	0.03212367411745276	0.03567417742909661	0.04648028966779698	


==> plots/native-comparison/quad-degeneracystats.dat <==
0.0	16.0	2.2	37.0	45.0	48.9375	53.0	66.0	
0.0	16.0	2.6	18.0	22.0	23.775	25.0	32.0	
0.0	16.0	3.0	16.0	17.0	18.5	19.0	22.0	
0.0	16.0	3.4	17.0	18.0	18.9125	20.0	22.0	
0.0	16.0	3.8	17.0	18.0	19.125	20.0	22.0	
0.0	16.0	4.2	17.0	19.0	19.8125	21.0	26.0	
0.0	16.0	4.6	17.0	19.0	19.6875	21.0	25.0	
0.0	16.0	5.0	17.0	19.0	19.8	21.0	25.0	
0.0	16.0	5.4	17.0	19.0	19.7125	20.0	23.0	
0.0	16.0	5.8	18.0	19.0	19.8875	21.0	24.0	
0.0	16.0	6.2	17.0	19.0	20.0875	21.0	24.0	
0.0	16.0	6.6	18.0	19.0	20.125	21.0	25.0	
0.0	16.0	7.0	18.0	19.0	20.0125	21.0	23.0	
0.1	16.0	2.2	27.0	34.0	37.7625	41.0	52.0	
0.1	16.0	2.6	17.0	21.0	23.5125	25.0	33.0	
0.1	16.0	3.0	15.0	17.0	17.8	18.0	21.0	
0.1	16.0	3.4	16.0	17.0	18.1	19.0	21.0	
0.1	16.0	3.8	16.0	17.0	18.3375	19.0	24.0	
0.1	16.0	4.2	17.0	18.0	18.7	20.0	22.0	
0.1	16.0	4.6	17.0	18.0	18.7625	19.0	22.0	
0.1	16.0	5.0	17.0	18.0	18.8125	20.0	23.0	
0.1	16.0	5.4	17.0	18.0	18.7125	19.0	22.0	
0.1	16.0	5.8	17.0	18.0	18.925	20.0	21.0	
0.1	16.0	6.2	17.0	18.0	18.6375	19.0	23.0	
0.1	16.0	6.6	17.0	18.0	18.9625	19.0	24.0	
0.1	16.0	7.0	17.0	18.0	18.875	20.0	22.0	
0.2	16.0	2.2	26.0	34.0	37.2375	41.0	47.0	
0.2	16.0	2.6	16.0	20.0	22.4125	24.0	29.0	
0.2	16.0	3.0	15.0	16.0	17.025	18.0	21.0	
0.2	16.0	3.4	15.0	16.0	17.0125	18.0	21.0	
0.2	16.0	3.8	15.0	17.0	17.3875	18.0	21.0	
0.2	16.0	4.2	16.0	17.0	17.4625	18.0	21.0	
0.2	16.0	4.6	15.0	16.0	17.225	18.0	20.0	
0.2	16.0	5.0	16.0	17.0	17.4375	18.0	21.0	
0.2	16.0	5.4	15.0	17.0	17.7	18.0	21.0	
0.2	16.0	5.8	15.0	16.0	17.375	18.0	23.0	
0.2	16.0	6.2	15.0	17.0	17.3625	18.0	20.0	
0.2	16.0	6.6	15.0	17.0	17.45	18.0	21.0	
0.2	16.0	7.0	15.0	17.0	17.525	18.0	21.0	
0.3	16.0	2.2	24.0	30.0	33.825	37.0	43.0	
0.3	16.0	2.6	15.0	20.0	21.9375	24.0	29.0	
0.3	16.0	3.0	14.0	15.0	15.875	17.0	18.0	
0.3	16.0	3.4	14.0	15.0	15.95	16.0	20.0	
0.3	16.0	3.8	14.0	15.0	15.9375	17.0	19.0	
0.3	16.0	4.2	14.0	15.0	16.025	17.0	19.0	
0.3	16.0	4.6	14.0	16.0	16.225	17.0	21.0	
0.3	16.0	5.0	14.0	15.0	16.0625	17.0	20.0	
0.3	16.0	5.4	15.0	15.0	16.2	17.0	19.0	
0.3	16.0	5.8	14.0	16.0	16.25	17.0	20.0	
0.3	16.0	6.2	14.0	15.0	16.3	17.0	21.0	
0.3	16.0	6.6	14.0	15.0	16.025	17.0	19.0	
0.3	16.0	7.0	15.0	16.0	16.5125	17.0	20.0	
0.4	16.0	2.2	23.0	28.0	31.725	35.0	40.0	
0.4	16.0	2.6	15.0	19.0	20.7125	23.0	26.0	
0.4	16.0	3.0	13.0	14.0	14.8	15.0	17.0	
0.4	16.0	3.4	13.0	14.0	14.8625	15.0	18.0	
0.4	16.0	3.8	13.0	14.0	14.675	15.0	17.0	
0.4	16.0	4.2	13.0	14.0	14.75	15.0	18.0	
0.4	16.0	4.6	13.0	14.0	14.725	15.0	17.0	
0.4	16.0	5.0	14.0	14.0	14.8875	15.0	19.0	
0.4	16.0	5.4	13.0	14.0	15.025	16.0	18.0	
0.4	16.0	5.8	13.0	14.0	15.0125	16.0	17.0	
0.4	16.0	6.2	13.0	14.0	14.825	15.0	18.0	
0.4	16.0	6.6	13.0	14.0	14.8125	16.0	17.0	
0.4	16.0	7.0	13.0	14.0	14.9	15.0	18.0	
0.5	16.0	2.2	21.0	26.0	28.3875	31.0	37.0	
0.5	16.0	2.6	14.0	17.0	18.6	20.0	24.0	
0.5	16.0	3.0	12.0	13.0	13.825	14.0	17.0	
0.5	16.0	3.4	12.0	13.0	13.325	14.0	16.0	
0.5	16.0	3.8	12.0	13.0	13.4875	14.0	16.0	
0.5	16.0	4.2	12.0	13.0	13.475	14.0	17.0	
0.5	16.0	4.6	12.0	13.0	13.5625	14.0	16.0	
0.5	16.0	5.0	12.0	13.0	13.6875	14.0	17.0	
0.5	16.0	5.4	12.0	13.0	13.4	14.0	16.0	
0.5	16.0	5.8	12.0	13.0	13.4125	14.0	16.0	
0.5	16.0	6.2	12.0	13.0	13.45	14.0	16.0	
0.5	16.0	6.6	12.0	13.0	13.375	14.0	16.0	
0.5	16.0	7.0	12.0	13.0	13.4	14.0	16.0	
0.6	16.0	2.2	18.0	23.0	25.6375	28.0	35.0	
0.6	16.0	2.6	13.0	16.0	16.75	18.0	21.0	
0.6	16.0	3.0	11.0	12.0	12.2625	13.0	14.0	
0.6	16.0	3.4	11.0	11.0	11.85	12.0	14.0	
0.6	16.0	3.8	11.0	11.0	11.925	12.0	15.0	
0.6	16.0	4.2	11.0	12.0	12.0	12.0	14.0	
0.6	16.0	4.6	11.0	12.0	12.0	12.0	15.0	
0.6	16.0	5.0	11.0	12.0	12.025	12.0	14.0	
0.6	16.0	5.4	11.0	11.0	11.8875	12.0	14.0	
0.6	16.0	5.8	11.0	12.0	12.0375	12.0	13.0	
0.6	16.0	6.2	11.0	11.0	12.0	13.0	14.0	
0.6	16.0	6.6	11.0	12.0	12.0625	12.0	14.0	
0.6	16.0	7.0	11.0	12.0	11.9875	12.0	15.0	
0.7	16.0	2.2	15.0	20.0	22.5375	24.0	30.0	
0.7	16.0	2.6	12.0	14.0	14.9875	16.0	19.0	
0.7	16.0	3.0	9.0	10.0	10.725	11.0	13.0	
0.7	16.0	3.4	9.0	10.0	10.3875	11.0	12.0	
0.7	16.0	3.8	9.0	10.0	10.2375	11.0	12.0	
0.7	16.0	4.2	9.0	10.0	10.15	10.0	12.0	
0.7	16.0	4.6	9.0	10.0	10.1625	10.0	11.0	
0.7	16.0	5.0	9.0	10.0	10.1875	10.0	12.0	
0.7	16.0	5.4	9.0	10.0	10.225	10.0	12.0	
0.7	16.0	5.8	9.0	10.0	10.3875	11.0	12.0	
0.7	16.0	6.2	10.0	10.0	10.2875	11.0	12.0	
0.7	16.0	6.6	10.0	10.0	10.375	11.0	12.0	
0.7	16.0	7.0	10.0	10.0	10.275	11.0	12.0	
0.8	16.0	2.2	14.0	16.0	17.7625	19.0	26.0	
0.8	16.0	2.6	9.0	11.0	11.9375	13.0	15.0	
0.8	16.0	3.0	8.0	8.0	8.7875	9.0	11.0	
0.8	16.0	3.4	8.0	8.0	8.2875	9.0	10.0	
0.8	16.0	3.8	8.0	8.0	8.2	8.0	9.0	
0.8	16.0	4.2	8.0	8.0	8.1625	8.0	9.0	
0.8	16.0	4.6	8.0	8.0	8.2	8.0	9.0	
0.8	16.0	5.0	8.0	8.0	8.375	9.0	9.0	
0.8	16.0	5.4	8.0	8.0	8.525	9.0	10.0	
0.8	16.0	5.8	8.0	8.0	8.6625	9.0	9.0	
0.8	16.0	6.2	8.0	9.0	8.8	9.0	9.0	
0.8	16.0	6.6	8.0	9.0	8.8625	9.0	9.0	
0.8	16.0	7.0	8.0	9.0	8.95	9.0	9.0	
0.9	16.0	2.2	8.0	12.0	12.7625	14.0	19.0	
0.9	16.0	2.6	7.0	8.0	8.2625	9.0	10.0	
0.9	16.0	3.0	6.0	6.0	6.1375	6.0	7.0	
0.9	16.0	3.4	6.0	6.0	6.025	6.0	7.0	
0.9	16.0	3.8	6.0	6.0	6.0125	6.0	7.0	
0.9	16.0	4.2	6.0	6.0	6.025	6.0	7.0	
0.9	16.0	4.6	6.0	6.0	6.0125	6.0	7.0	
0.9	16.0	5.0	6.0	6.0	6.0	6.0	6.0	
0.9	16.0	5.4	6.0	6.0	6.025	6.0	7.0	
0.9	16.0	5.8	6.0	6.0	6.0125	6.0	7.0	
0.9	16.0	6.2	6.0	6.0	6.05	6.0	7.0	
0.9	16.0	6.6	6.0	6.0	6.025	6.0	8.0	
0.9	16.0	7.0	6.0	6.0	6.0	6.0	6.0	


==> plots/native-comparison/quad-edgesstats.dat <==
0.0	16.0	2.2	62682.0	74510.0	78755.175	83047.0	94056.0	
0.0	16.0	2.6	71203.0	76429.0	79274.7375	81481.0	91927.0	
0.0	16.0	3.0	75054.0	78158.0	80011.2625	81538.0	88055.0	
0.0	16.0	3.4	76734.0	79029.0	80151.1	81182.0	86593.0	
0.0	16.0	3.8	76941.0	79078.0	79873.075	80679.0	83430.0	
0.0	16.0	4.2	78171.0	79558.0	80044.825	80571.0	82355.0	
0.0	16.0	4.6	78235.0	79336.0	79928.8875	80503.0	82106.0	
0.0	16.0	5.0	78337.0	79441.0	79968.675	80537.0	81412.0	
0.0	16.0	5.4	78757.0	79729.0	80032.4125	80321.0	81684.0	
0.0	16.0	5.8	78220.0	79508.0	79863.1	80361.0	81127.0	
0.0	16.0	6.2	79090.0	79543.0	79923.2	80331.0	80739.0	
0.0	16.0	6.6	78958.0	79671.0	79972.5375	80288.0	80916.0	
0.0	16.0	7.0	79076.0	79682.0	79939.825	80203.0	80925.0	
0.1	16.0	2.2	38817.0	47980.0	51964.275	54763.0	66014.0	
0.1	16.0	2.6	69647.0	74505.0	77827.4875	80735.0	89436.0	
0.1	16.0	3.0	75221.0	78277.0	79706.8625	81382.0	89972.0	
0.1	16.0	3.4	76548.0	79039.0	80034.65	80809.0	84696.0	
0.1	16.0	3.8	77043.0	79095.0	79950.85	80821.0	82924.0	
0.1	16.0	4.2	77776.0	79315.0	79936.9625	80547.0	82068.0	
0.1	16.0	4.6	77975.0	79415.0	79924.1	80392.0	81492.0	
0.1	16.0	5.0	78259.0	79665.0	80012.4	80366.0	81423.0	
0.1	16.0	5.4	78466.0	79553.0	79935.2125	80455.0	81020.0	
0.1	16.0	5.8	78955.0	79697.0	79979.175	80278.0	81112.0	
0.1	16.0	6.2	78977.0	79673.0	79924.1	80220.0	80896.0	
0.1	16.0	6.6	78922.0	79766.0	80028.1625	80375.0	81049.0	
0.1	16.0	7.0	79028.0	79691.0	80013.7	80348.0	80940.0	
0.2	16.0	2.2	41442.0	47612.0	52265.7625	55658.0	66806.0	
0.2	16.0	2.6	68075.0	74014.0	76949.3	80373.0	87869.0	
0.2	16.0	3.0	75258.0	78565.0	80141.5875	81599.0	87830.0	
0.2	16.0	3.4	77211.0	79212.0	80220.5375	81043.0	84067.0	
0.2	16.0	3.8	77538.0	79414.0	80230.575	80816.0	83708.0	
0.2	16.0	4.2	78481.0	79415.0	80079.5375	80740.0	82619.0	
0.2	16.0	4.6	78241.0	79418.0	79929.1375	80428.0	81573.0	
0.2	16.0	5.0	78377.0	79513.0	79982.1125	80409.0	81601.0	
0.2	16.0	5.4	78035.0	79541.0	79926.6625	80370.0	81134.0	
0.2	16.0	5.8	78673.0	79729.0	80024.2375	80393.0	81155.0	
0.2	16.0	6.2	78761.0	79611.0	79939.525	80207.0	81053.0	
0.2	16.0	6.6	78890.0	79700.0	79976.525	80323.0	80983.0	
0.2	16.0	7.0	79240.0	79651.0	79968.775	80248.0	81023.0	
0.3	16.0	2.2	40211.0	45887.0	50049.05	54439.0	68374.0	
0.3	16.0	2.6	66572.0	74996.0	78403.25	80925.0	94701.0	
0.3	16.0	3.0	74332.0	78213.0	79767.2875	81290.0	87297.0	
0.3	16.0	3.4	77068.0	79064.0	80024.775	81293.0	84779.0	
0.3	16.0	3.8	77073.0	79400.0	80048.15	80741.0	83232.0	
0.3	16.0	4.2	77658.0	79230.0	80007.0375	80796.0	82347.0	
0.3	16.0	4.6	78167.0	79439.0	79847.2625	80468.0	81650.0	
0.3	16.0	5.0	78554.0	79532.0	79914.025	80285.0	81128.0	
0.3	16.0	5.4	79071.0	79682.0	80065.025	80373.0	81492.0	
0.3	16.0	5.8	78705.0	79658.0	79987.925	80271.0	81334.0	
0.3	16.0	6.2	78760.0	79770.0	80000.1875	80230.0	81088.0	
0.3	16.0	6.6	78825.0	79502.0	79919.2875	80320.0	81256.0	
0.3	16.0	7.0	78895.0	79724.0	80051.7625	80353.0	81059.0	
0.4	16.0	2.2	41290.0	46692.0	50374.1625	54929.0	64987.0	
0.4	16.0	2.6	68187.0	75417.0	77941.9875	80942.0	85266.0	
0.4	16.0	3.0	75308.0	78576.0	80103.625	81467.0	86244.0	
0.4	16.0	3.4	76737.0	79140.0	80017.525	80944.0	85971.0	
0.4	16.0	3.8	77116.0	79440.0	79990.9375	80693.0	82026.0	
0.4	16.0	4.2	77949.0	79434.0	80023.9875	80583.0	83239.0	
0.4	16.0	4.6	78539.0	79530.0	79948.825	80345.0	82451.0	
0.4	16.0	5.0	78473.0	79636.0	80036.85	80483.0	82321.0	
0.4	16.0	5.4	78558.0	79609.0	79923.9625	80360.0	81086.0	
0.4	16.0	5.8	78831.0	79554.0	79943.05	80329.0	81296.0	
0.4	16.0	6.2	78745.0	79589.0	79985.325	80394.0	81207.0	
0.4	16.0	6.6	79101.0	79626.0	79990.075	80252.0	81085.0	
0.4	16.0	7.0	79134.0	79739.0	80004.525	80299.0	80915.0	
0.5	16.0	2.2	40087.0	45725.0	48695.55	51496.0	60458.0	
0.5	16.0	2.6	67648.0	73674.0	77135.7125	79757.0	90046.0	
0.5	16.0	3.0	75137.0	78212.0	80077.7625	81914.0	87620.0	
0.5	16.0	3.4	76756.0	78984.0	80119.4875	81048.0	84694.0	
0.5	16.0	3.8	78063.0	79293.0	80042.725	80892.0	82503.0	
0.5	16.0	4.2	77732.0	79182.0	79863.975	80497.0	81679.0	
0.5	16.0	4.6	78404.0	79576.0	79983.6375	80455.0	81790.0	
0.5	16.0	5.0	79060.0	79571.0	79990.525	80324.0	81716.0	
0.5	16.0	5.4	78483.0	79707.0	80034.7625	80512.0	81155.0	
0.5	16.0	5.8	78639.0	79563.0	79933.6	80321.0	81140.0	
0.5	16.0	6.2	78722.0	79592.0	79915.825	80271.0	81174.0	
0.5	16.0	6.6	78762.0	79728.0	80003.7375	80368.0	81271.0	
0.5	16.0	7.0	79095.0	79736.0	80008.9125	80270.0	80905.0	
0.6	16.0	2.2	36004.0	43486.0	47130.85	50333.0	60241.0	
0.6	16.0	2.6	66870.0	72665.0	75422.5375	77476.0	85175.0	
0.6	16.0	3.0	73847.0	77146.0	78826.275	80489.0	84633.0	
0.6	16.0	3.4	76387.0	78259.0	79401.575	80325.0	83898.0	
0.6	16.0	3.8	76772.0	78487.0	79446.2	80167.0	83194.0	
0.6	16.0	4.2	77275.0	78890.0	79510.7625	80031.0	81542.0	
0.6	16.0	4.6	78326.0	79226.0	79776.55	80208.0	81997.0	
0.6	16.0	5.0	77944.0	79283.0	79657.775	79949.0	81378.0	
0.6	16.0	5.4	78672.0	79371.0	79752.55	80162.0	81278.0	
0.6	16.0	5.8	78666.0	79336.0	79612.7	79915.0	80771.0	
0.6	16.0	6.2	78400.0	79320.0	79588.525	79842.0	81347.0	
0.6	16.0	6.6	78733.0	79389.0	79649.425	79928.0	80619.0	
0.6	16.0	7.0	78758.0	79458.0	79693.2125	79959.0	80564.0	
0.7	16.0	2.2	34975.0	42532.0	45202.4625	48059.0	57782.0	
0.7	16.0	2.6	66091.0	70364.0	72746.9625	74882.0	82846.0	
0.7	16.0	3.0	71681.0	74727.0	76052.75	77132.0	83044.0	
0.7	16.0	3.4	73953.0	76220.0	77008.9625	78028.0	79372.0	
0.7	16.0	3.8	74994.0	76386.0	77355.225	78004.0	80157.0	
0.7	16.0	4.2	75129.0	77124.0	77603.325	78109.0	79467.0	
0.7	16.0	4.6	75928.0	76994.0	77484.7375	77973.0	79024.0	
0.7	16.0	5.0	76255.0	77127.0	77510.925	77947.0	78681.0	
0.7	16.0	5.4	76276.0	77306.0	77598.125	77923.0	79637.0	
0.7	16.0	5.8	76316.0	77268.0	77581.3	77919.0	78618.0	
0.7	16.0	6.2	76270.0	77258.0	77615.95	77946.0	79009.0	
0.7	16.0	6.6	76493.0	77402.0	77666.025	77933.0	78658.0	
0.7	16.0	7.0	76445.0	77386.0	77643.775	77978.0	78782.0	
0.8	16.0	2.2	32830.0	35840.0	38262.0875	40373.0	48309.0	
0.8	16.0	2.6	57274.0	62287.0	64001.4125	65641.0	71096.0	
0.8	16.0	3.0	64560.0	66865.0	68106.25	69227.0	72295.0	
0.8	16.0	3.4	67400.0	68400.0	69334.7375	70099.0	72570.0	
0.8	16.0	3.8	67583.0	69381.0	69866.225	70477.0	73021.0	
0.8	16.0	4.2	68589.0	69477.0	69905.475	70363.0	71753.0	
0.8	16.0	4.6	68703.0	69581.0	70067.075	70568.0	71765.0	
0.8	16.0	5.0	68932.0	69819.0	70197.5125	70545.0	71396.0	
0.8	16.0	5.4	69120.0	69868.0	70215.975	70563.0	71327.0	
0.8	16.0	5.8	69479.0	70010.0	70356.9	70737.0	71489.0	
0.8	16.0	6.2	69473.0	70074.0	70340.7	70655.0	71562.0	
0.8	16.0	6.6	69223.0	70130.0	70381.9875	70673.0	71416.0	
0.8	16.0	7.0	69493.0	70132.0	70370.9625	70633.0	71134.0	
0.9	16.0	2.2	21708.0	25455.0	27047.4	28434.0	36226.0	
0.9	16.0	2.6	41015.0	43995.0	44930.6875	46356.0	48403.0	
0.9	16.0	3.0	46265.0	47691.0	48339.575	48978.0	52219.0	
0.9	16.0	3.4	47774.0	48979.0	49447.4125	49972.0	51283.0	
0.9	16.0	3.8	48411.0	49549.0	49968.525	50412.0	51297.0	
0.9	16.0	4.2	49241.0	49908.0	50285.95	50679.0	51565.0	
0.9	16.0	4.6	49510.0	50155.0	50428.8875	50739.0	51470.0	
0.9	16.0	5.0	49448.0	50347.0	50522.0	50749.0	51483.0	
0.9	16.0	5.4	49627.0	50347.0	50569.4875	50767.0	51543.0	
0.9	16.0	5.8	49896.0	50464.0	50692.4125	50914.0	51391.0	
0.9	16.0	6.2	49971.0	50494.0	50687.975	50915.0	51442.0	
0.9	16.0	6.6	50058.0	50509.0	50694.775	50907.0	51386.0	
0.9	16.0	7.0	49884.0	50542.0	50717.7	50940.0	51331.0	


==> plots/native-comparison/quad-modularitiesstats.dat <==
0.0	16.0	2.2	0.581848470945229	0.6408971033849753	0.6678302535487911	0.6918580239242347	0.7847608297486066	
0.0	16.0	2.6	0.7574875837161084	0.8312121579165487	0.8481995279861433	0.8709295305266513	0.9039596024250212	
0.0	16.0	3.0	0.8562634889888344	0.918930075114333	0.9237486147574673	0.9342890027196809	0.9470598441401532	
0.0	16.0	3.4	0.8982022245653223	0.9481380337262675	0.9497482103549224	0.954563671681834	0.9643679656816332	
0.0	16.0	3.8	0.9500511120326065	0.9601062013842806	0.9612953300435667	0.9638172073267874	0.9682568072776149	
0.0	16.0	4.2	0.9458657624875115	0.9631489406670048	0.9638767266672346	0.9664815023682383	0.9695280686706192	
0.0	16.0	4.6	0.9483192313924685	0.9638028992962706	0.9652743136703139	0.9680463333576103	0.9712345531552244	
0.0	16.0	5.0	0.9492692637883648	0.9632641885338137	0.9651731697222532	0.9689630461731633	0.9720398000956078	
0.0	16.0	5.4	0.9471364650947938	0.9644065031104401	0.965209487781698	0.9687464776658633	0.9735733478219339	
0.0	16.0	5.8	0.9441908483296119	0.9641585151274474	0.9650693303853549	0.9682157014424388	0.9710309352028051	
0.0	16.0	6.2	0.9462380562637183	0.9640920924020903	0.9650496333910692	0.9688304993043062	0.9726271905000358	
0.0	16.0	6.6	0.9394533363469928	0.9627353780162239	0.9646056193738326	0.9676189354872763	0.972015733866906	
0.0	16.0	7.0	0.9300812010791855	0.9629675205426466	0.963413028005322	0.9678407445512932	0.9720355878537863	
0.1	16.0	2.2	0.5113730792746504	0.6500304184440638	0.6817582439257053	0.7236136722556308	0.796937786938977	
0.1	16.0	2.6	0.7611136834035827	0.8364745650898666	0.8494025355104263	0.8741767345983811	0.8976668428584578	
0.1	16.0	3.0	0.8530125336305768	0.9159060134795913	0.9216341546190824	0.9335682578125124	0.9468973905292578	
0.1	16.0	3.4	0.9239473492025696	0.946312721796	0.9489496677778122	0.9545644194224667	0.9616969185493568	
0.1	16.0	3.8	0.944652933894421	0.9562114893364431	0.9583319493008846	0.9611186804782967	0.9660923499189646	
0.1	16.0	4.2	0.944020370558738	0.9606244459239717	0.961518544201521	0.9648175092467675	0.9695286953548019	
0.1	16.0	4.6	0.9456771808587494	0.9618023180431308	0.962655807012899	0.9659347004009105	0.9703559203608679	
0.1	16.0	5.0	0.9440276643051029	0.9615109216597596	0.9634984475856685	0.9670291820020072	0.9703607412878583	
0.1	16.0	5.4	0.932236141273868	0.9612621545729467	0.9626856250543042	0.9670848887259783	0.9699121863679949	
0.1	16.0	5.8	0.9352673888505948	0.9619289272483683	0.9629568004614276	0.9668929601263893	0.9708586874301849	
0.1	16.0	6.2	0.9307307587026884	0.9602451384484685	0.9618712491935858	0.9673544875767613	0.9711518363725469	
0.1	16.0	6.6	0.930443838581549	0.9606047746994131	0.9619925631328321	0.966193319652073	0.9697052466746406	
0.1	16.0	7.0	0.9312517923463759	0.9619536996409129	0.9623400758222755	0.966613092769816	0.9709853050364246	
0.2	16.0	2.2	0.5613563583613407	0.6397450693073989	0.6739028192495929	0.7204525892906097	0.7830405049655923	
0.2	16.0	2.6	0.7493867715423297	0.830577465964914	0.8488549080274789	0.8722463174650533	0.9034781308393064	
0.2	16.0	3.0	0.8410366318915423	0.9086240459458967	0.9129602315440627	0.9249828146634066	0.9344976513935992	
0.2	16.0	3.4	0.9153022227527585	0.9380142604274578	0.9411653047616616	0.9465940633365247	0.9540333416098841	
0.2	16.0	3.8	0.9130739452410541	0.9505509348111859	0.9521243644086335	0.9555548247812717	0.9603166494713096	
0.2	16.0	4.2	0.9386022082158779	0.9549510068828287	0.9559173847812221	0.9584444770136455	0.9620990919191429	
0.2	16.0	4.6	0.9318163392160703	0.9553789005948885	0.9561440767389883	0.9605239776104703	0.9654783781958686	
0.2	16.0	5.0	0.9317290516351817	0.9556510442265879	0.9569509754793666	0.9615262173412141	0.964896316069466	
0.2	16.0	5.4	0.9285363690412126	0.9552261900427214	0.9568218286914396	0.961958246953125	0.9670379106728668	
0.2	16.0	5.8	0.9170555241611309	0.9555571495301178	0.9566437541001653	0.9619915027999204	0.9642659577263859	
0.2	16.0	6.2	0.9257272453030334	0.955245592763271	0.9561035175393833	0.9621992989301118	0.965132401567111	
0.2	16.0	6.6	0.9122482270176999	0.9564116029959459	0.9562442014194055	0.9621257089603926	0.9646817493672293	
0.2	16.0	7.0	0.9226330806419573	0.9557617401190385	0.9557516975651561	0.9611560480151273	0.9667308322885224	
0.3	16.0	2.2	0.5361238431006499	0.6507152702772001	0.6855353914904967	0.73031473827735	0.7900855302199973	
0.3	16.0	2.6	0.7275593180975651	0.8061653669503467	0.8248157214021719	0.8489895877018212	0.8844005289845897	
0.3	16.0	3.0	0.8516176848214767	0.8957968684913495	0.9031238615386712	0.912643156610572	0.9206216314848491	
0.3	16.0	3.4	0.8722114430875397	0.9280275998788069	0.9304969665207589	0.9375912679712698	0.9442488630252349	
0.3	16.0	3.8	0.9011833914116845	0.9368225656241909	0.939605524553014	0.9454535085374223	0.9487417265922854	
0.3	16.0	4.2	0.9118045854421302	0.9410743107503843	0.9437126225800417	0.9497382315232143	0.9545942916637267	
0.3	16.0	4.6	0.9149579093308686	0.9444700731892619	0.9461198263603929	0.9512449924500813	0.9560822520291576	
0.3	16.0	5.0	0.9183762268912039	0.9461876991766223	0.9468470370826209	0.9520602353015745	0.9567474336231351	
0.3	16.0	5.4	0.9034422389105892	0.9457060273151237	0.9460257596630909	0.9532055903581931	0.9568777314963278	
0.3	16.0	5.8	0.909559794839985	0.9435384234392674	0.9455677961617169	0.9533049582055724	0.9569358727820956	
0.3	16.0	6.2	0.9105075749696396	0.9485416953107532	0.94866977598431	0.9540643379408511	0.9590906035931092	
0.3	16.0	6.6	0.90420901796875	0.9394003343768952	0.9429622926707063	0.9531389053112732	0.9587293627657452	
0.3	16.0	7.0	0.9011720343105049	0.9469639700705453	0.9486187830086145	0.9537722162723946	0.9586217817698655	
0.4	16.0	2.2	0.5375626524061352	0.6303144665559582	0.6606515359358542	0.7033382992686196	0.7520307793383083	
0.4	16.0	2.6	0.7358163555240036	0.7958685305885844	0.811559924277024	0.8321989109032429	0.8604171055892923	
0.4	16.0	3.0	0.8408167937668025	0.8741491082112104	0.8836269202911609	0.8942778087589274	0.9141432361256961	
0.4	16.0	3.4	0.8496986480881694	0.9083242073734424	0.9112650210404762	0.91851528595416	0.9265852331129563	
0.4	16.0	3.8	0.8863343567315292	0.9197567185791886	0.9211964586479485	0.9285026806810429	0.9341834534932215	
0.4	16.0	4.2	0.8903464890721199	0.9272361396987301	0.9278302831065728	0.9335305126126527	0.9389890010940594	
0.4	16.0	4.6	0.8913793756310633	0.9291079766516694	0.9300874127479629	0.9357408930242908	0.9411152987820709	
0.4	16.0	5.0	0.8912809963602403	0.929416814393217	0.929070040766583	0.9373023600291274	0.9411870882908795	
0.4	16.0	5.4	0.8926030286178599	0.9324550870578866	0.9321864913778182	0.9386729219178761	0.9429338303565713	
0.4	16.0	5.8	0.8668907625711637	0.930289368372299	0.9287158124502566	0.9391094289548614	0.9423512351014498	
0.4	16.0	6.2	0.8828466547428492	0.9320231432812872	0.9304766930245437	0.9386248518909126	0.943638863325251	
0.4	16.0	6.6	0.8867877324258021	0.9335182872313561	0.9325647713036389	0.9396342336625916	0.9430470999139066	
0.4	16.0	7.0	0.8771475744866825	0.9259760350620336	0.9276835453103562	0.9398919944435647	0.9431911999821615	
0.5	16.0	2.2	0.5453999063676667	0.6224388093755575	0.6498921508537332	0.682508423268428	0.7379336878826582	
0.5	16.0	2.6	0.6738976947678765	0.7718173362233471	0.7864340245787984	0.8105120904237638	0.8368336594790633	
0.5	16.0	3.0	0.7975474598190813	0.8416796336282854	0.8507558915489056	0.864820730685917	0.8809697635444745	
0.5	16.0	3.4	0.8513618444022016	0.8795394724557115	0.882706216225339	0.8903235703583824	0.8964413877045111	
0.5	16.0	3.8	0.8546734336228788	0.891871024683446	0.8920524252425273	0.8988106401764315	0.9069127588417102	
0.5	16.0	4.2	0.8514415764762778	0.8992368604595964	0.8991430009928909	0.9063401062003564	0.909545919939076	
0.5	16.0	4.6	0.8507253039189078	0.9010155432402946	0.8989105719490809	0.9096679403341976	0.9128009006014055	
0.5	16.0	5.0	0.8470210152576063	0.9019724858016587	0.900805913784845	0.9112096728485918	0.9154419767533568	
0.5	16.0	5.4	0.855086635823036	0.9054011399779709	0.9047882448097964	0.9133941254964972	0.9170256137036344	
0.5	16.0	5.8	0.8582750758742955	0.9069725325057496	0.9058552260807099	0.9140318808059023	0.9174080267337784	
0.5	16.0	6.2	0.8519287516251441	0.9057538299437817	0.9056378044690604	0.914557245500175	0.9196153793127252	
0.5	16.0	6.6	0.8509906180582725	0.9010626103901993	0.9008859355592135	0.9149050005539665	0.9191340617455397	
0.5	16.0	7.0	0.8493432359785265	0.9074888671154273	0.9038549991156758	0.9157560376129583	0.9200507443665236	
0.6	16.0	2.2	0.5270169673507755	0.5948303756022217	0.627282373804689	0.6682250053492973	0.7178327839720924	
0.6	16.0	2.6	0.6884249060253287	0.7370509644640194	0.7510110168322727	0.7703743716260455	0.7954236222132733	
0.6	16.0	3.0	0.7613986303190194	0.8033037892295516	0.8124890737731892	0.8232179167355006	0.8377287226633162	
0.6	16.0	3.4	0.7875070763810396	0.8340278806215379	0.8370924314525231	0.8468888589773541	0.8521819519640195	
0.6	16.0	3.8	0.8017372731966467	0.8509168374448252	0.8510953416848077	0.8579011944262427	0.8664035175363097	
0.6	16.0	4.2	0.8089179112927929	0.8570373261363032	0.8534191228984753	0.8630963831656631	0.869683250850252	
0.6	16.0	4.6	0.7977669372385222	0.8597974781954212	0.8563027786091935	0.8659797692366533	0.8712853257543788	
0.6	16.0	5.0	0.8097905284969827	0.8614882857372674	0.8584256337134555	0.8683690705701463	0.8740031531452168	
0.6	16.0	5.4	0.8170943232805259	0.8657284570870523	0.8630809801763923	0.871010839832554	0.8740659703244731	
0.6	16.0	5.8	0.8006249933589172	0.8620276558972344	0.8582353438256636	0.8707810265089395	0.87463495429432	
0.6	16.0	6.2	0.8027774566143531	0.8676498267483507	0.8660222667018946	0.8729071608171614	0.8778061791582487	
0.6	16.0	6.6	0.8142446140798582	0.867085712838991	0.8639515888541196	0.8732189503699165	0.8788181995038309	
0.6	16.0	7.0	0.8114669969604671	0.8666714952779503	0.8618104760600176	0.8733916674493364	0.8774922799612771	
0.7	16.0	2.2	0.47123945560926234	0.5740044474034649	0.5956587972930171	0.6229881646565903	0.7010766362780319	
0.7	16.0	2.6	0.6336819169873015	0.6914887608392339	0.7039812640006667	0.717557536584501	0.744184216296782	
0.7	16.0	3.0	0.7016922605736399	0.7460245213922699	0.754361943889184	0.7686353163333722	0.7758974321995588	
0.7	16.0	3.4	0.7063484084694489	0.782558577682761	0.783042914089237	0.7892564969929294	0.7981982920195876	
0.7	16.0	3.8	0.7412647838717561	0.7906840659072059	0.7899857585948304	0.798523751576717	0.8037594153869616	
0.7	16.0	4.2	0.7460999683190254	0.7964782840213827	0.794928721655871	0.8034829506840117	0.8094824511964323	
0.7	16.0	4.6	0.750442950711748	0.7994555232683506	0.7970884889510772	0.806480106893697	0.8142111343251607	
0.7	16.0	5.0	0.7205784564122781	0.8028895935217133	0.7999438022511894	0.8100889843049971	0.8133406107583273	
0.7	16.0	5.4	0.7539028306293051	0.799493155162228	0.7992027156090853	0.8106738544522198	0.8146651419891443	
0.7	16.0	5.8	0.7504596979506655	0.8033780087762836	0.8013848400097323	0.8116035562343185	0.81804026531796	
0.7	16.0	6.2	0.7519224085523419	0.8064057726907634	0.8010147585617181	0.8122190274954557	0.8155356875154068	
0.7	16.0	6.6	0.7551166751169055	0.8055653072726531	0.8034416520614279	0.8126909603819259	0.8185088984798082	
0.7	16.0	7.0	0.7567012749785106	0.8059748596976193	0.8039691066058678	0.8137336958883126	0.8181243999878642	
0.8	16.0	2.2	0.4884356424817027	0.5588769663231624	0.5853862441514712	0.613775593640384	0.6509185511965928	
0.8	16.0	2.6	0.6047236209747713	0.6437933657551095	0.6542121480004041	0.6677849330356208	0.6920700906013281	
0.8	16.0	3.0	0.6622017187683286	0.6879279464765454	0.6951257130455084	0.7052762522055532	0.7154783714616579	
0.8	16.0	3.4	0.6767518142334393	0.7116912287628894	0.7143262549807643	0.7215554103133139	0.7313876162944921	
0.8	16.0	3.8	0.6773093994391948	0.719110238438215	0.7221983257031128	0.7292039067959044	0.7341042274101555	
0.8	16.0	4.2	0.6816808975448791	0.7235681815155528	0.7268069985945563	0.735138869079701	0.7423650408021744	
0.8	16.0	4.6	0.6854312931596771	0.7299875826805665	0.7302377439936361	0.7378234152929221	0.741047488809613	
0.8	16.0	5.0	0.6888412068160681	0.7301988789085101	0.7302307361270644	0.738563380313257	0.7427554427124774	
0.8	16.0	5.4	0.7009467126500595	0.7317847022654113	0.7322208613650727	0.7393060748066832	0.7450223711224098	
0.8	16.0	5.8	0.697180545717947	0.732722470094866	0.7326644317142175	0.7413210365951317	0.745305607312706	
0.8	16.0	6.2	0.6986820821402948	0.734190816096156	0.7348044752133156	0.7421610441867657	0.7473438624984788	
0.8	16.0	6.6	0.6963201268518278	0.7307070846603849	0.7324656763189881	0.7417408008056742	0.7466860115727845	
0.8	16.0	7.0	0.699409395147133	0.7345072233432623	0.735032283608972	0.7423632562223723	0.747923839580067	
0.9	16.0	2.2	0.46711037145551193	0.5685377270888943	0.5818767940088125	0.6038759290897578	0.6359867117809257	
0.9	16.0	2.6	0.552965005715714	0.6034683040283692	0.6117579563032692	0.6229006488018268	0.6456123994209579	
0.9	16.0	3.0	0.5986614988161313	0.6338272694618711	0.6402944041019376	0.6477029726893518	0.6592906821002203	
0.9	16.0	3.4	0.6239599852955912	0.6480455561010321	0.6528720655308387	0.6600555624527507	0.6671860798514256	
0.9	16.0	3.8	0.639421944060654	0.6551578574537038	0.6605527553776195	0.6670669775345693	0.6715807747948483	
0.9	16.0	4.2	0.6404776765042358	0.662558801337291	0.6643035725320592	0.6693944355225521	0.6753174262007628	
0.9	16.0	4.6	0.6427136744865629	0.6582190542128895	0.6633489493622425	0.6699593212252826	0.6744475988863678	
0.9	16.0	5.0	0.6449363306887449	0.6615572117967091	0.6662402511762314	0.671685578125309	0.678509355921372	
0.9	16.0	5.4	0.6473950223183282	0.6639249142158865	0.6674795701222966	0.6730172559035326	0.6787292460321724	
0.9	16.0	5.8	0.64785048446753	0.6644895042062899	0.6676987588448974	0.6728964452507548	0.6779051081870184	
0.9	16.0	6.2	0.6532820163684302	0.6659253528339056	0.6686020712205422	0.6726848456222744	0.6792840590895205	
0.9	16.0	6.6	0.6486733633101015	0.6680193381801595	0.6706439376237682	0.6745210773238999	0.6796678535890985	
0.9	16.0	7.0	0.6411242681598963	0.6678356945551177	0.6696241824737347	0.6732688475864903	0.6782450335048863	


==> plots/native-comparison/quad-ncomsstats.dat <==
0.0	16.0	2.2	18.0	67.0	90.4125	116.0	177.0	
0.0	16.0	2.6	19.0	25.0	28.4875	32.0	43.0	
0.0	16.0	3.0	27.0	33.0	35.125	37.0	44.0	
0.0	16.0	3.4	36.0	42.0	43.7625	46.0	52.0	
0.0	16.0	3.8	38.0	46.0	49.25	52.0	63.0	
0.0	16.0	4.2	38.0	48.0	50.7375	54.0	59.0	
0.0	16.0	4.6	34.0	50.0	51.85	55.0	59.0	
0.0	16.0	5.0	35.0	50.0	51.9375	57.0	64.0	
0.0	16.0	5.4	35.0	50.0	51.65	56.0	64.0	
0.0	16.0	5.8	30.0	49.0	50.9875	55.0	62.0	
0.0	16.0	6.2	34.0	50.0	52.0	56.0	65.0	
0.0	16.0	6.6	28.0	49.0	50.9375	55.0	63.0	
0.0	16.0	7.0	27.0	49.0	49.7375	54.0	61.0	
0.1	16.0	2.2	30.0	311.0	376.625	464.0	699.0	
0.1	16.0	2.6	18.0	27.0	29.4625	33.0	45.0	
0.1	16.0	3.0	29.0	32.0	34.75	37.0	44.0	
0.1	16.0	3.4	35.0	40.0	41.9875	44.0	51.0	
0.1	16.0	3.8	37.0	43.0	46.0125	49.0	53.0	
0.1	16.0	4.2	34.0	46.0	48.3375	53.0	57.0	
0.1	16.0	4.6	30.0	46.0	48.275	52.0	60.0	
0.1	16.0	5.0	32.0	47.0	49.175	53.0	58.0	
0.1	16.0	5.4	25.0	46.0	48.625	53.0	61.0	
0.1	16.0	5.8	24.0	46.0	48.475	53.0	59.0	
0.1	16.0	6.2	24.0	46.0	47.8	53.0	58.0	
0.1	16.0	6.6	25.0	45.0	47.2625	52.0	56.0	
0.1	16.0	7.0	27.0	46.0	48.2625	52.0	59.0	
0.2	16.0	2.2	75.0	279.0	348.95	413.0	626.0	
0.2	16.0	2.6	17.0	23.0	27.525	31.0	43.0	
0.2	16.0	3.0	23.0	29.0	30.8	34.0	38.0	
0.2	16.0	3.4	30.0	34.0	36.475	38.0	44.0	
0.2	16.0	3.8	27.0	38.0	39.7875	42.0	46.0	
0.2	16.0	4.2	29.0	40.0	41.3625	44.0	48.0	
0.2	16.0	4.6	24.0	39.0	41.625	46.0	51.0	
0.2	16.0	5.0	25.0	41.0	42.1125	46.0	52.0	
0.2	16.0	5.4	25.0	40.0	41.9	46.0	51.0	
0.2	16.0	5.8	22.0	40.0	41.525	46.0	48.0	
0.2	16.0	6.2	23.0	40.0	41.1	46.0	51.0	
0.2	16.0	6.6	17.0	40.0	41.1375	45.0	51.0	
0.2	16.0	7.0	22.0	40.0	40.9	45.0	51.0	
0.3	16.0	2.2	91.0	305.0	370.1875	455.0	570.0	
0.3	16.0	2.6	14.0	20.0	23.675	27.0	34.0	
0.3	16.0	3.0	19.0	24.0	25.4125	27.0	32.0	
0.3	16.0	3.4	23.0	28.0	29.875	32.0	38.0	
0.3	16.0	3.8	21.0	30.0	31.65	35.0	37.0	
0.3	16.0	4.2	17.0	32.0	33.0375	36.0	40.0	
0.3	16.0	4.6	19.0	33.0	34.075	38.0	42.0	
0.3	16.0	5.0	18.0	33.0	33.8625	37.0	43.0	
0.3	16.0	5.4	15.0	33.0	33.625	38.0	44.0	
0.3	16.0	5.8	15.0	33.0	33.6875	38.0	42.0	
0.3	16.0	6.2	16.0	34.0	35.2625	39.0	41.0	
0.3	16.0	6.6	15.0	32.0	32.3125	38.0	43.0	
0.3	16.0	7.0	13.0	33.0	35.1	38.0	43.0	
0.4	16.0	2.2	93.0	264.0	336.2875	412.0	526.0	
0.4	16.0	2.6	12.0	19.0	20.625	23.0	29.0	
0.4	16.0	3.0	15.0	20.0	21.6	23.0	27.0	
0.4	16.0	3.4	15.0	22.0	24.1125	26.0	31.0	
0.4	16.0	3.8	13.0	25.0	25.275	28.0	31.0	
0.4	16.0	4.2	14.0	26.0	26.6875	29.0	31.0	
0.4	16.0	4.6	14.0	26.0	27.1375	30.0	35.0	
0.4	16.0	5.0	12.0	26.0	26.5875	30.0	33.0	
0.4	16.0	5.4	13.0	27.0	27.3375	30.0	34.0	
0.4	16.0	5.8	11.0	26.0	26.5	30.0	34.0	
0.4	16.0	6.2	11.0	27.0	26.4375	30.0	33.0	
0.4	16.0	6.6	12.0	27.0	27.8375	31.0	34.0	
0.4	16.0	7.0	10.0	26.0	25.825	30.0	34.0	
0.5	16.0	2.2	143.0	275.0	343.9125	407.0	518.0	
0.5	16.0	2.6	9.0	17.0	18.675	21.0	28.0	
0.5	16.0	3.0	9.0	16.0	17.3125	20.0	23.0	
0.5	16.0	3.4	11.0	18.0	19.4625	21.0	24.0	
0.5	16.0	3.8	10.0	19.0	19.6125	22.0	25.0	
0.5	16.0	4.2	9.0	20.0	20.675	23.0	26.0	
0.5	16.0	4.6	9.0	20.0	20.1125	23.0	26.0	
0.5	16.0	5.0	8.0	20.0	20.45	24.0	26.0	
0.5	16.0	5.4	9.0	21.0	21.25	24.0	26.0	
0.5	16.0	5.8	9.0	21.0	21.5375	24.0	28.0	
0.5	16.0	6.2	8.0	21.0	21.3	24.0	27.0	
0.5	16.0	6.6	8.0	19.0	20.15	24.0	28.0	
0.5	16.0	7.0	8.0	21.0	20.9	24.0	27.0	
0.6	16.0	2.2	144.0	281.0	355.0375	436.0	605.0	
0.6	16.0	2.6	7.0	15.0	16.9125	19.0	24.0	
0.6	16.0	3.0	7.0	14.0	14.4625	16.0	19.0	
0.6	16.0	3.4	7.0	15.0	15.2875	17.0	20.0	
0.6	16.0	3.8	8.0	16.0	16.3625	18.0	20.0	
0.6	16.0	4.2	8.0	15.0	15.875	18.0	20.0	
0.6	16.0	4.6	7.0	16.0	16.225	19.0	20.0	
0.6	16.0	5.0	8.0	15.0	16.2125	19.0	22.0	
0.6	16.0	5.4	7.0	17.0	16.9625	19.0	22.0	
0.6	16.0	5.8	7.0	15.0	15.7	19.0	20.0	
0.6	16.0	6.2	7.0	17.0	17.3375	20.0	22.0	
0.6	16.0	6.6	7.0	16.0	17.1125	20.0	21.0	
0.6	16.0	7.0	7.0	16.0	16.4875	20.0	21.0	
0.7	16.0	2.2	124.0	300.0	360.7625	438.0	610.0	
0.7	16.0	2.6	9.0	14.0	15.9875	18.0	24.0	
0.7	16.0	3.0	6.0	11.0	12.1125	14.0	18.0	
0.7	16.0	3.4	5.0	13.0	13.2125	15.0	16.0	
0.7	16.0	3.8	7.0	12.0	13.0625	15.0	18.0	
0.7	16.0	4.2	6.0	13.0	13.0375	15.0	17.0	
0.7	16.0	4.6	6.0	13.0	13.025	15.0	17.0	
0.7	16.0	5.0	5.0	13.0	13.25	15.0	17.0	
0.7	16.0	5.4	6.0	11.0	12.8625	15.0	17.0	
0.7	16.0	5.8	6.0	13.0	13.375	16.0	17.0	
0.7	16.0	6.2	6.0	13.0	13.35	16.0	18.0	
0.7	16.0	6.6	6.0	13.0	13.425	16.0	18.0	
0.7	16.0	7.0	6.0	13.0	13.7125	16.0	18.0	
0.8	16.0	2.2	197.0	411.0	489.0875	559.0	680.0	
0.8	16.0	2.6	12.0	18.0	19.925	23.0	29.0	
0.8	16.0	3.0	6.0	10.0	11.15	13.0	16.0	
0.8	16.0	3.4	6.0	10.0	10.7625	12.0	15.0	
0.8	16.0	3.8	5.0	10.0	10.9875	12.0	15.0	
0.8	16.0	4.2	6.0	10.0	10.85	13.0	14.0	
0.8	16.0	4.6	6.0	10.0	11.25	13.0	15.0	
0.8	16.0	5.0	6.0	10.0	10.8625	12.0	15.0	
0.8	16.0	5.4	6.0	10.0	11.1	13.0	15.0	
0.8	16.0	5.8	6.0	10.0	11.175	13.0	16.0	
0.8	16.0	6.2	6.0	11.0	11.325	13.0	14.0	
0.8	16.0	6.6	6.0	10.0	10.8875	13.0	14.0	
0.8	16.0	7.0	6.0	10.0	10.975	13.0	14.0	
0.9	16.0	2.2	404.0	909.0	982.0375	1089.0	1312.0	
0.9	16.0	2.6	48.0	63.0	69.1	78.0	95.0	
0.9	16.0	3.0	15.0	20.0	22.7125	25.0	33.0	
0.9	16.0	3.4	8.0	14.0	15.9375	18.0	24.0	
0.9	16.0	3.8	8.0	12.0	13.2875	15.0	18.0	
0.9	16.0	4.2	7.0	11.0	12.8	14.0	18.0	
0.9	16.0	4.6	7.0	11.0	11.875	13.0	17.0	
0.9	16.0	5.0	8.0	11.0	11.7	13.0	17.0	
0.9	16.0	5.4	8.0	11.0	11.7625	13.0	15.0	
0.9	16.0	5.8	7.0	10.0	11.4875	13.0	15.0	
0.9	16.0	6.2	8.0	10.0	11.2375	12.0	14.0	
0.9	16.0	6.6	8.0	10.0	11.5125	13.0	16.0	
0.9	16.0	7.0	8.0	10.0	11.15	12.0	15.0	


==> plots/native-comparison/quad-numComponentsstats.dat <==
0.0	16.0	2.2	10.0	57.0	79.4125	103.0	163.0	
0.0	16.0	2.6	2.0	5.0	7.3625	9.0	15.0	
0.0	16.0	3.0	1.0	1.0	2.0375	3.0	6.0	
0.0	16.0	3.4	1.0	1.0	1.425	2.0	4.0	
0.0	16.0	3.8	1.0	1.0	1.5125	2.0	5.0	
0.0	16.0	4.2	1.0	1.0	1.725	2.0	6.0	
0.0	16.0	4.6	1.0	1.0	2.5125	3.0	10.0	
0.0	16.0	5.0	1.0	1.0	2.825	4.0	6.0	
0.0	16.0	5.4	1.0	2.0	3.35	5.0	8.0	
0.0	16.0	5.8	1.0	1.0	2.8375	4.0	6.0	
0.0	16.0	6.2	1.0	2.0	3.3	5.0	7.0	
0.0	16.0	6.6	1.0	2.0	3.15	4.0	9.0	
0.0	16.0	7.0	1.0	2.0	3.6375	5.0	10.0	
0.1	16.0	2.2	23.0	291.0	360.0375	439.0	671.0	
0.1	16.0	2.6	1.0	6.0	8.2875	11.0	17.0	
0.1	16.0	3.0	1.0	1.0	2.05	3.0	6.0	
0.1	16.0	3.4	1.0	1.0	1.2625	1.0	4.0	
0.1	16.0	3.8	1.0	1.0	1.1125	1.0	2.0	
0.1	16.0	4.2	1.0	1.0	1.3375	1.0	5.0	
0.1	16.0	4.6	1.0	1.0	1.5125	2.0	4.0	
0.1	16.0	5.0	1.0	1.0	1.625	2.0	4.0	
0.1	16.0	5.4	1.0	1.0	1.75	2.0	6.0	
0.1	16.0	5.8	1.0	1.0	1.6375	2.0	4.0	
0.1	16.0	6.2	1.0	1.0	1.8625	2.0	5.0	
0.1	16.0	6.6	1.0	1.0	1.6875	2.0	5.0	
0.1	16.0	7.0	1.0	1.0	1.9125	3.0	5.0	
0.2	16.0	2.2	64.0	266.0	333.25	397.0	610.0	
0.2	16.0	2.6	1.0	5.0	7.45	9.0	17.0	
0.2	16.0	3.0	1.0	1.0	1.8	2.0	5.0	
0.2	16.0	3.4	1.0	1.0	1.1625	1.0	3.0	
0.2	16.0	3.8	1.0	1.0	1.125	1.0	2.0	
0.2	16.0	4.2	1.0	1.0	1.0375	1.0	2.0	
0.2	16.0	4.6	1.0	1.0	1.0125	1.0	2.0	
0.2	16.0	5.0	1.0	1.0	1.0125	1.0	2.0	
0.2	16.0	5.4	1.0	1.0	1.025	1.0	2.0	
0.2	16.0	5.8	1.0	1.0	1.025	1.0	3.0	
0.2	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.2	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.2	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.3	16.0	2.2	82.0	289.0	355.4	438.0	552.0	
0.3	16.0	2.6	1.0	4.0	6.4875	9.0	13.0	
0.3	16.0	3.0	1.0	1.0	1.725	2.0	5.0	
0.3	16.0	3.4	1.0	1.0	1.1625	1.0	4.0	
0.3	16.0	3.8	1.0	1.0	1.0375	1.0	2.0	
0.3	16.0	4.2	1.0	1.0	1.0625	1.0	2.0	
0.3	16.0	4.6	1.0	1.0	1.025	1.0	2.0	
0.3	16.0	5.0	1.0	1.0	1.0375	1.0	2.0	
0.3	16.0	5.4	1.0	1.0	1.0125	1.0	2.0	
0.3	16.0	5.8	1.0	1.0	1.0	1.0	1.0	
0.3	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.3	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.3	16.0	7.0	1.0	1.0	1.0125	1.0	2.0	
0.4	16.0	2.2	82.0	251.0	323.45	395.0	503.0	
0.4	16.0	2.6	1.0	4.0	5.9625	7.0	13.0	
0.4	16.0	3.0	1.0	1.0	1.725	2.0	5.0	
0.4	16.0	3.4	1.0	1.0	1.175	1.0	3.0	
0.4	16.0	3.8	1.0	1.0	1.075	1.0	2.0	
0.4	16.0	4.2	1.0	1.0	1.0	1.0	1.0	
0.4	16.0	4.6	1.0	1.0	1.025	1.0	2.0	
0.4	16.0	5.0	1.0	1.0	1.0	1.0	1.0	
0.4	16.0	5.4	1.0	1.0	1.0125	1.0	2.0	
0.4	16.0	5.8	1.0	1.0	1.025	1.0	2.0	
0.4	16.0	6.2	1.0	1.0	1.0	1.0	1.0	
0.4	16.0	6.6	1.0	1.0	1.0375	1.0	2.0	
0.4	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	2.2	134.0	265.0	331.7125	396.0	504.0	
0.5	16.0	2.6	1.0	4.0	6.3625	9.0	14.0	
0.5	16.0	3.0	1.0	1.0	1.65	2.0	5.0	
0.5	16.0	3.4	1.0	1.0	1.175	1.0	2.0	
0.5	16.0	3.8	1.0	1.0	1.05	1.0	2.0	
0.5	16.0	4.2	1.0	1.0	1.0375	1.0	2.0	
0.5	16.0	4.6	1.0	1.0	1.05	1.0	2.0	
0.5	16.0	5.0	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	5.4	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	5.8	1.0	1.0	1.0	1.0	1.0	
0.5	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.5	16.0	6.6	1.0	1.0	1.0125	1.0	2.0	
0.5	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	2.2	136.0	267.0	343.775	424.0	589.0	
0.6	16.0	2.6	1.0	4.0	6.4125	8.0	12.0	
0.6	16.0	3.0	1.0	1.0	1.45	2.0	3.0	
0.6	16.0	3.4	1.0	1.0	1.175	1.0	3.0	
0.6	16.0	3.8	1.0	1.0	1.025	1.0	2.0	
0.6	16.0	4.2	1.0	1.0	1.025	1.0	2.0	
0.6	16.0	4.6	1.0	1.0	1.025	1.0	2.0	
0.6	16.0	5.0	1.0	1.0	1.0375	1.0	2.0	
0.6	16.0	5.4	1.0	1.0	1.025	1.0	2.0	
0.6	16.0	5.8	1.0	1.0	1.0125	1.0	2.0	
0.6	16.0	6.2	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	6.6	1.0	1.0	1.0	1.0	1.0	
0.6	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.7	16.0	2.2	116.0	292.0	349.8	426.0	597.0	
0.7	16.0	2.6	2.0	5.0	7.025	9.0	16.0	
0.7	16.0	3.0	1.0	1.0	1.95	3.0	6.0	
0.7	16.0	3.4	1.0	1.0	1.175	1.0	3.0	
0.7	16.0	3.8	1.0	1.0	1.075	1.0	3.0	
0.7	16.0	4.2	1.0	1.0	1.05	1.0	2.0	
0.7	16.0	4.6	1.0	1.0	1.05	1.0	2.0	
0.7	16.0	5.0	1.0	1.0	1.0	1.0	1.0	
0.7	16.0	5.4	1.0	1.0	1.0125	1.0	2.0	
0.7	16.0	5.8	1.0	1.0	1.0125	1.0	2.0	
0.7	16.0	6.2	1.0	1.0	1.0	1.0	1.0	
0.7	16.0	6.6	1.0	1.0	1.0125	1.0	2.0	
0.7	16.0	7.0	1.0	1.0	1.0125	1.0	2.0	
0.8	16.0	2.2	188.0	401.0	477.2625	546.0	669.0	
0.8	16.0	2.6	4.0	10.0	12.475	15.0	21.0	
0.8	16.0	3.0	1.0	2.0	2.6	3.0	7.0	
0.8	16.0	3.4	1.0	1.0	1.4	2.0	4.0	
0.8	16.0	3.8	1.0	1.0	1.2875	2.0	3.0	
0.8	16.0	4.2	1.0	1.0	1.2	1.0	2.0	
0.8	16.0	4.6	1.0	1.0	1.075	1.0	2.0	
0.8	16.0	5.0	1.0	1.0	1.05	1.0	2.0	
0.8	16.0	5.4	1.0	1.0	1.0375	1.0	2.0	
0.8	16.0	5.8	1.0	1.0	1.075	1.0	2.0	
0.8	16.0	6.2	1.0	1.0	1.0125	1.0	2.0	
0.8	16.0	6.6	1.0	1.0	1.0125	1.0	2.0	
0.8	16.0	7.0	1.0	1.0	1.0	1.0	1.0	
0.9	16.0	2.2	397.0	896.0	967.575	1071.0	1298.0	
0.9	16.0	2.6	42.0	55.0	61.8875	70.0	87.0	
0.9	16.0	3.0	8.0	13.0	14.975	17.0	26.0	
0.9	16.0	3.4	3.0	6.0	7.6	9.0	15.0	
0.9	16.0	3.8	1.0	3.0	4.45	6.0	9.0	
0.9	16.0	4.2	1.0	2.0	3.55	5.0	8.0	
0.9	16.0	4.6	1.0	2.0	2.9625	4.0	7.0	
0.9	16.0	5.0	1.0	2.0	2.4875	3.0	6.0	
0.9	16.0	5.4	1.0	1.0	2.3375	3.0	6.0	
0.9	16.0	5.8	1.0	1.0	1.9625	2.0	5.0	
0.9	16.0	6.2	1.0	1.0	1.9125	2.0	4.0	
0.9	16.0	6.6	1.0	1.0	1.825	2.0	5.0	
0.9	16.0	7.0	1.0	1.0	1.75	2.0	4.0	


==> plots/native-comparison/quad-powerLawExponentstats.dat <==
0.0	16.0	2.2	2.25415696627	2.3078845491	2.350763769008874	2.38150354323	2.49003964398	
0.0	16.0	2.6	2.63015719585	2.72581318633	2.7570984237512497	2.78221971758	2.91338393503	
0.0	16.0	3.0	3.04146242648	3.16626526191	3.199648743984125	3.23695775538	3.45993279673	
0.0	16.0	3.4	3.44318517555	3.59469440939	3.6568710497988755	3.72048082743	3.90902464702	
0.0	16.0	3.8	3.9207766694	4.13279499496	4.183257421354748	4.24067984044	4.43368642098	
0.0	16.0	4.2	4.46297127927	4.5920844267	4.652116030438877	4.70593999071	4.96297702821	
0.0	16.0	4.6	4.834692338	5.06011939177	5.194965508050248	5.31276564184	5.62476244538	
0.0	16.0	5.0	5.25234847359	5.64288352394	5.798938947025624	5.95323795871	6.65602658785	
0.0	16.0	5.4	5.61238766198	6.13314601668	6.299144741748123	6.42980763843	7.18796183223	
0.0	16.0	5.8	6.10543951822	6.66718070253	6.878429177029001	7.03567595222	8.22773857924	
0.0	16.0	6.2	6.80781963028	7.26412030846	7.502984148183626	7.65336923967	8.95159783537	
0.0	16.0	6.6	7.27320254339	7.67282457054	8.015684546481875	8.28788995738	10.3064338788	
0.0	16.0	7.0	7.47955055181	8.33477040309	8.629282053759251	8.94715747901	9.95561381548	
0.1	16.0	2.2	2.23469946559	2.32932228968	2.3772689876403756	2.42154267297	2.58484121107	
0.1	16.0	2.6	2.56284413359	2.70690563065	2.746290270783875	2.78630620321	2.90718459881	
0.1	16.0	3.0	3.06671830657	3.15677984892	3.202688872648875	3.24169847994	3.43891018318	
0.1	16.0	3.4	3.46449957497	3.60846251353	3.662822497533	3.72575716997	3.94280042455	
0.1	16.0	3.8	3.9066564216	4.10912514466	4.1674410694147515	4.24493502857	4.45362771779	
0.1	16.0	4.2	4.40826315402	4.59596036369	4.6954443441121265	4.79947248999	5.03814878174	
0.1	16.0	4.6	4.74650665856	5.13276097322	5.232969516779374	5.34779575226	5.63933518793	
0.1	16.0	5.0	5.10043066299	5.62221762613	5.753027245397124	5.857793438	6.57315861253	
0.1	16.0	5.4	5.57182948762	6.14898170766	6.284446359367626	6.44271395847	6.97676178559	
0.1	16.0	5.8	6.16786736767	6.69424134748	6.889339607938751	7.05385062552	7.82530862176	
0.1	16.0	6.2	6.10639512499	7.18949407652	7.46641535365575	7.66150661217	9.48330905867	
0.1	16.0	6.6	6.02589324829	7.69268586556	8.048405366264127	8.36401376019	10.0908517257	
0.1	16.0	7.0	7.53245816439	8.36534220794	8.742450441749504	9.02638404039	11.3710592456	
0.2	16.0	2.2	2.26802742513	2.32973195863	2.369702475766126	2.40352810247	2.56760550795	
0.2	16.0	2.6	2.63369838875	2.71604021806	2.744166147543374	2.77883867613	2.90691708408	
0.2	16.0	3.0	3.01982033106	3.14795982319	3.1964384240727504	3.24388884901	3.31952690947	
0.2	16.0	3.4	3.41116452311	3.60883349976	3.665109475999877	3.71307078361	3.88298504466	
0.2	16.0	3.8	3.92858754083	4.08124804316	4.148040193909502	4.21007106376	4.46137335175	
0.2	16.0	4.2	4.37193342203	4.58235970264	4.674610861624	4.74600627229	5.32363852458	
0.2	16.0	4.6	4.76859357711	5.10747829216	5.195319785866376	5.29127977609	5.77466827219	
0.2	16.0	5.0	5.01615174442	5.58795416729	5.744187717499125	5.8598195046	6.82774586658	
0.2	16.0	5.4	5.52535275676	6.11304493956	6.317089245663626	6.51114461878	7.07841179825	
0.2	16.0	5.8	5.63454663367	6.63151165406	6.898723091818622	7.10221122505	7.95687674762	
0.2	16.0	6.2	6.55016508971	7.13907032359	7.459154010714252	7.67084144168	9.2828821116	
0.2	16.0	6.6	7.1928668944	7.7856746025	8.08795905296325	8.35358525956	10.0597946339	
0.2	16.0	7.0	6.94904135916	8.48548802181	8.820763154964379	9.25943543762	10.0557222754	
0.3	16.0	2.2	2.2512361315	2.32945074886	2.3616519744927498	2.38308322919	2.52867604618	
0.3	16.0	2.6	2.60442619855	2.72357095718	2.7518423041530005	2.79017199119	2.88230977815	
0.3	16.0	3.0	2.99102716814	3.16310642788	3.198280140048625	3.23709498734	3.32130519548	
0.3	16.0	3.4	3.33974800326	3.60090141208	3.652892498890624	3.71880352467	3.92570740326	
0.3	16.0	3.8	3.85923334983	4.09979183587	4.164456836396122	4.21734116044	4.52896107997	
0.3	16.0	4.2	4.27938441982	4.58335791134	4.676255390589124	4.77387125197	5.21235042789	
0.3	16.0	4.6	4.72400357603	5.11535050854	5.210645185122624	5.32411063034	5.55814280484	
0.3	16.0	5.0	5.03562863483	5.61422265978	5.754071572246749	5.87854464389	6.87341156467	
0.3	16.0	5.4	5.73985567249	6.10574600439	6.279565501965998	6.46746542179	6.89448011235	
0.3	16.0	5.8	6.16565752447	6.71057586662	6.920697968119373	7.03044454778	8.2788600671	
0.3	16.0	6.2	6.35408605524	7.17348882029	7.501298502203251	7.75874363397	9.45767075536	
0.3	16.0	6.6	7.18355553682	7.71694152719	8.114582701947247	8.47090821259	9.4535969772	
0.3	16.0	7.0	7.49666156804	8.24352179457	8.586124185856002	8.84792331156	10.4979085649	
0.4	16.0	2.2	2.28778639566	2.33068335755	2.3822404138746256	2.42129464468	2.5989391449	
0.4	16.0	2.6	2.61470091877	2.69373039732	2.7380892414282494	2.77692246816	2.84373772953	
0.4	16.0	3.0	3.04150854173	3.13327434302	3.1873207390933747	3.23420605775	3.37086142731	
0.4	16.0	3.4	3.37697066417	3.6137336572	3.6595108548652497	3.69946801228	3.92821807065	
0.4	16.0	3.8	3.7889934692	4.07237585317	4.143265906016376	4.22750643954	4.50426104935	
0.4	16.0	4.2	4.2807232663	4.60391951573	4.684327834617626	4.76787058922	5.07917673023	
0.4	16.0	4.6	4.72571435569	5.11765523171	5.189902592811377	5.286994407	5.90814225148	
0.4	16.0	5.0	5.22875111317	5.60930044867	5.733888249299874	5.88469479698	6.24214966513	
0.4	16.0	5.4	5.63785218516	6.13771841999	6.319722813665875	6.49593249169	7.24338127845	
0.4	16.0	5.8	5.80096946155	6.63220037593	6.848417430631251	7.07256422643	7.8876204304	
0.4	16.0	6.2	6.68075711543	7.24186819659	7.53269688089712	7.81914742005	8.83309230486	
0.4	16.0	6.6	7.0517122999	7.77754567977	8.042270015836252	8.3558064177	9.32618621143	
0.4	16.0	7.0	7.58062935938	8.32132380037	8.731735421933873	8.95421363335	12.3294058913	
0.5	16.0	2.2	2.26259103233	2.36559323954	2.397732024326249	2.43328723365	2.56834355386	
0.5	16.0	2.6	2.62143072323	2.73548762089	2.7647498524796243	2.79713993934	2.90748022768	
0.5	16.0	3.0	2.86286344782	3.16115527658	3.1986545596504996	3.24220157626	3.33420127518	
0.5	16.0	3.4	3.48060792652	3.63790717332	3.6726940545066236	3.71815669426	3.8410022421	
0.5	16.0	3.8	3.89197782927	4.07944212946	4.14717751182875	4.21072356977	4.6307238466	
0.5	16.0	4.2	4.43272095054	4.57377345313	4.6689925367565	4.75069927248	5.24221748056	
0.5	16.0	4.6	4.84706146404	5.08533725712	5.2073183926296265	5.28314072893	6.04939314642	
0.5	16.0	5.0	5.15154864199	5.61556701436	5.754523425459	5.91587470324	6.24908149181	
0.5	16.0	5.4	5.59123463499	6.07929280471	6.24598838697325	6.41603236148	6.88814353182	
0.5	16.0	5.8	5.9730549095	6.69294529713	6.925057468524999	7.1118238269	8.83611040463	
0.5	16.0	6.2	6.49423759104	7.25405238733	7.4473664801963775	7.64598139363	8.95602717116	
0.5	16.0	6.6	7.37346193566	7.75761067905	8.051061283169128	8.34089569309	9.15011133577	
0.5	16.0	7.0	7.12743468136	8.30897490125	8.6723029560625	8.99376662634	9.98673584455	
0.6	16.0	2.2	2.27205773087	2.37811598631	2.410491442074502	2.43787302799	2.61183778008	
0.6	16.0	2.6	2.6699366758	2.75089378356	2.7778130908438756	2.81070306945	2.8589900784	
0.6	16.0	3.0	3.08905000986	3.17631139783	3.220207833727874	3.27202166232	3.34323046981	
0.6	16.0	3.4	3.22346518172	3.65120631836	3.700481292117874	3.75224598876	4.03316900836	
0.6	16.0	3.8	3.84794274007	4.1061372807	4.181561518076999	4.26476201167	4.43789107717	
0.6	16.0	4.2	4.25221201547	4.61035654606	4.679105861851625	4.75695639918	5.01513897474	
0.6	16.0	4.6	4.85858800113	5.11775054429	5.219346360040125	5.31619509985	5.5863893951	
0.6	16.0	5.0	5.08788917727	5.63589321491	5.773425174769376	5.89561043561	7.08027073242	
0.6	16.0	5.4	5.68970405516	6.14361457762	6.296579554489375	6.46555581863	7.07268261658	
0.6	16.0	5.8	6.34795613936	6.66583497156	6.893567830539001	7.07256245746	7.66419457339	
0.6	16.0	6.2	6.68345003872	7.33577212544	7.572915619091998	7.82011960788	8.65966337748	
0.6	16.0	6.6	7.13875581548	7.81323209623	8.210149282512502	8.50486616468	12.4902918917	
0.6	16.0	7.0	7.77836858529	8.35816412462	8.778763807335872	8.97746097415	13.3093746572	
0.7	16.0	2.2	2.31332938896	2.39173366815	2.423415292309625	2.44962952152	2.53347353695	
0.7	16.0	2.6	2.69658404921	2.78626780066	2.8101356698581244	2.84737961457	2.89994064337	
0.7	16.0	3.0	3.10528856606	3.2441138565	3.273037076144	3.30381306922	3.45212927517	
0.7	16.0	3.4	3.58887593493	3.69976874574	3.758767838760501	3.79591876011	4.26349148192	
0.7	16.0	3.8	3.95687946335	4.15467979566	4.2398850971238735	4.31936152116	4.50293036712	
0.7	16.0	4.2	4.52325781942	4.65417621851	4.750403252131	4.83882719872	5.73763229399	
0.7	16.0	4.6	4.78228501467	5.18306045753	5.269709369355626	5.37748170326	5.66525024279	
0.7	16.0	5.0	5.21003342495	5.68524419522	5.834113737075876	5.96579730786	6.49038913922	
0.7	16.0	5.4	5.87583886714	6.20611968672	6.444964560491627	6.58863687583	7.87455878487	
0.7	16.0	5.8	6.31663363909	6.78965534165	6.994077580857374	7.18687393831	7.89380968804	
0.7	16.0	6.2	6.84140679263	7.41745637595	7.645936682034377	7.79367863738	8.97701192929	
0.7	16.0	6.6	7.28628571603	7.93843626245	8.276426824696753	8.51070989115	9.67427315279	
0.7	16.0	7.0	7.20080046022	8.48634541518	8.925018726555376	9.27065153261	10.9775518885	
0.8	16.0	2.2	2.32146395329	2.44934707314	2.476617839190625	2.50349533774	2.63596460706	
0.8	16.0	2.6	2.77034742464	2.83665990423	2.8728077128415013	2.91189631279	2.99236112367	
0.8	16.0	3.0	3.15731237056	3.28386976306	3.3403813684148753	3.38417822456	3.54808822987	
0.8	16.0	3.4	3.55043132935	3.79465326251	3.8435092695806246	3.90352990607	4.12305225115	
0.8	16.0	3.8	4.07301909472	4.26647738208	4.346525090189376	4.44285907274	4.68194119429	
0.8	16.0	4.2	4.54029144783	4.84785386804	4.933886557330999	5.01329745732	5.5807169337	
0.8	16.0	4.6	4.86601595892	5.31598306417	5.426351403212001	5.55436683147	5.87045994317	
0.8	16.0	5.0	5.14130640428	5.89290210757	6.039967891139371	6.22436274947	6.80795645843	
0.8	16.0	5.4	5.9654483557	6.51110114658	6.750978948339499	6.95210983704	8.7774615872	
0.8	16.0	5.8	6.25015007788	6.99290142869	7.264639900668624	7.57778038814	8.57361841583	
0.8	16.0	6.2	7.14885540411	7.67971048388	8.024595454397877	8.22839572974	9.75285222642	
0.8	16.0	6.6	7.06356116918	8.20391642369	8.643039786695997	9.00760743396	11.0276409223	
0.8	16.0	7.0	8.10972895616	8.91293980159	9.520652587573249	9.74401250464	14.1750566558	
0.9	16.0	2.2	2.38346968812	2.49433579224	2.528633914309	2.57620137336	2.66215665585	
0.9	16.0	2.6	2.79807758754	2.93371442787	2.9810716569998754	3.03419857157	3.16192103116	
0.9	16.0	3.0	3.28152172535	3.43500200317	3.4784866741421254	3.53632081807	3.63744420225	
0.9	16.0	3.4	3.64052611598	3.97047880157	4.055560831611126	4.1211453309	4.4836200499	
0.9	16.0	3.8	4.03389209786	4.49515412238	4.630396325913501	4.72700735641	5.38759295926	
0.9	16.0	4.2	4.86883348665	5.13411151471	5.2416301037766235	5.36201053516	5.73738294808	
0.9	16.0	4.6	5.18030284633	5.79466167463	5.928483882593126	6.06699908254	7.35378516177	
0.9	16.0	5.0	5.84944638297	6.31046392994	6.536622216374626	6.79147305887	7.77833480085	
0.9	16.0	5.4	6.15656162178	6.99269916756	7.262093315221127	7.47243103683	9.14087415968	
0.9	16.0	5.8	5.84099804451	7.54268003118	8.009974833811002	8.22930709139	11.788147782	
0.9	16.0	6.2	6.94499338941	8.24514130788	8.842201260165503	9.16819829024	13.1614078225	
0.9	16.0	6.6	7.65264336005	9.02663791702	9.703756559923251	10.2104302977	15.8538171958	
0.9	16.0	7.0	7.27075357742	9.73846367708	10.38150979689063	11.0938014106	13.2988986133	


==> plots/native-comparison/quad-powerLawstats.dat <==
0.1	16.0	2.2	2.41050547167	4.66617079546	5.505789570258001	6.45802594592	8.93130335079	
0.1	16.0	2.6	4.47860569425	5.01905682787	7.3274133908920005	9.78006626938	12.0476377096	
0.1	16.0	3.0	2.50824905924	3.23957829099	5.952236317107	9.1963905077	11.7063045896	
0.1	16.0	3.4	1.92793843737	3.95362275156	4.817175286506	6.05860578239	7.12964875073	
0.1	16.0	3.8	2.92380469185	4.09878240435	5.226428800039999	6.19060336083	7.14103152974	
0.1	16.0	4.2	2.23479282044	3.64451360533	5.554204808684	7.26925576454	8.07747287957	
0.1	16.0	4.6	1.66557873796	2.5325124063	3.8640499100329997	5.95875401692	7.47673434972	
0.1	16.0	5.0	3.02364405983	4.87814292816	5.663811412735	6.83773246965	8.50535398695	
0.1	16.0	5.4	1.57916998458	2.17103917547	3.266242993703	4.07412757902	5.59563140655	
0.1	16.0	5.8	3.58554856864	3.93087990186	4.813226335174001	5.49819459316	6.40134353193	
0.1	16.0	6.2	1.60201658491	3.60220104587	4.425418446081	6.23510365741	6.30330202151	
0.1	16.0	6.6	1.92435619187	2.31383743061	2.88628954368	3.33332519551	4.23895908135	
0.1	16.0	7.0	1.37407595888	1.54974251849	2.8865524389229997	3.64895119608	4.80730142377	
0.2	16.0	2.2	4.22253946312	5.01052384801	6.562825580574	7.292798473	9.2562371351	
0.2	16.0	2.6	3.89940178467	5.12643603963	7.194590910660999	10.0674070722	10.5335716371	
0.2	16.0	3.0	2.39395173481	3.12236623631	5.822963378720001	8.25160565006	9.29914950114	
0.2	16.0	3.4	3.20201814876	4.90803738102	5.753330573105	6.81359624285	7.57926227728	
0.2	16.0	3.8	2.57605371406	3.63454280792	5.353817562327	6.4174646391	9.79105238829	
0.2	16.0	4.2	1.82459121373	4.02234698928	5.361754276806	7.43115540968	8.31482513001	
0.2	16.0	4.6	2.39579586003	3.67013332667	4.884959960609999	5.98358051088	6.65958558392	
0.2	16.0	5.0	1.89473717107	2.44423229109	3.9380572865510004	5.39163875829	8.621273612	
0.2	16.0	5.4	1.77159792541	3.60349385894	4.293876550298	4.98429504557	5.55615833966	
0.2	16.0	5.8	2.17074997315	2.76745933902	3.616629771736	4.54197986615	5.27576747121	
0.2	16.0	6.2	1.30353847406	2.48825859759	2.8215033231630002	3.59131839946	4.33999745195	
0.2	16.0	6.6	2.37351160327	3.20282593032	3.953655715082	4.62865604999	6.36435000539	
0.2	16.0	7.0	1.26251837415	1.7334531458	3.2151524008459993	4.37652054724	4.63970747691	
0.3	16.0	2.2	3.35272412109	4.54658576455	5.801779453616	6.26838557165	9.91755514905	
0.3	16.0	2.6	2.14949152324	5.06271799015	6.599811461425	7.71551264559	11.7846038034	
0.3	16.0	3.0	3.75728517223	4.77167591559	5.855837097082	6.71830380418	8.07161411627	
0.3	16.0	3.4	2.13105368878	3.74404594558	5.7274317910649994	7.87802439281	8.74662655399	
0.3	16.0	3.8	3.04613555726	5.5098920519	6.038201561802	6.93958362882	8.12358307973	
0.3	16.0	4.2	2.09881729595	4.76974266482	5.418530209076	6.59428911205	8.14568225029	
0.3	16.0	4.6	2.08678682779	3.18918058189	4.355450655464	4.97748793472	7.76186736521	
0.3	16.0	5.0	1.74554041365	3.88677114361	4.854391836731	6.28676753282	7.88771321701	
0.3	16.0	5.4	1.84541540976	2.994157972	3.9572114655329997	4.95822321386	5.82543916345	
0.3	16.0	5.8	1.80725115916	2.91096916746	4.112725983862999	4.95470823218	6.95014855449	
0.3	16.0	6.2	1.72343182262	3.71570746778	4.155751692025	5.00888389277	6.02080047013	
0.3	16.0	6.6	1.83914980474	2.83852325145	3.4497303716860004	4.58722828061	4.82077769883	
0.3	16.0	7.0	1.83924250495	3.33715573392	3.641771337572	4.093533263	5.41740639289	
0.4	16.0	2.2	4.4933477389	5.8421337799	6.8375930478562505	9.2513984122	9.92957400438	
0.4	16.0	2.6	4.57546436464	5.42290851288	6.19943859770125	7.19802769762	8.64082101882	
0.4	16.0	3.0	2.61374708472	4.10573108393	5.364034943393	7.02396239866	8.5266049214	
0.4	16.0	3.4	2.67849745818	4.29335104424	4.678258372118	5.14672664054	7.1666918435	
0.4	16.0	3.8	3.49877219276	4.00371782132	4.836931384295001	5.16076198083	8.20398723464	
0.4	16.0	4.2	2.98434655207	3.52964714501	4.52448300683	5.48264168135	5.85949983722	
0.4	16.0	4.6	2.26336059116	3.26083085196	4.595996157183	6.48426035851	7.60772715129	
0.4	16.0	5.0	2.28386852573	4.44274005795	4.863224588309	5.27338641877	7.55603101278	
0.4	16.0	5.4	3.22153795096	3.46437744342	4.085780606916	4.68140024506	5.78538423212	
0.4	16.0	5.8	2.40142956215	4.05988464452	4.8011440673150005	6.54140244806	7.18689069673	
0.4	16.0	6.2	1.74342785564	3.12662771353	3.8380193821469994	4.54055452202	6.24425462526	
0.4	16.0	6.6	1.78432415976	1.99060523438	3.2313260597290006	4.06026108559	5.43347678242	
0.4	16.0	7.0	2.28163478362	2.65778032951	3.181382437099	3.53157410155	4.8443595671	
0.5	16.0	2.2	4.19411638725	4.94288538941	5.942703440274286	6.5322642496	8.60765440627	
0.5	16.0	2.6	3.29415948026	5.4108568037	6.659182217054286	8.59709618895	8.82219240335	
0.5	16.0	3.0	6.04542581912	6.17779286704	8.070104373425712	9.0817167428	11.0570643022	
0.5	16.0	3.4	3.46914590289	4.29286173213	5.364820975288572	6.16611695146	7.48349097327	
0.5	16.0	3.8	2.72184320393	2.92846104358	5.056770231061429	7.20614973513	7.79196358149	
0.5	16.0	4.2	3.01616660649	4.24203919563	5.13889795581125	6.95145930338	7.18390264293	
0.5	16.0	4.6	2.71222524783	3.55837721536	4.2877498460100005	5.02091671984	6.99871006156	
0.5	16.0	5.0	2.45054866666	3.6465951413	4.36118362813875	5.77326325763	6.1008687914	
0.5	16.0	5.4	1.54949614794	3.04510177003	3.536939870465	4.74836692138	4.84274982366	
0.5	16.0	5.8	1.89598267538	2.92376165398	3.72755675328	5.44783194473	7.00950351657	
0.5	16.0	6.2	1.37741052493	3.00776067003	3.7598283495525	6.09355583412	6.14915955064	
0.5	16.0	6.6	1.83144935211	2.75682876821	3.4329956450925	4.44876929463	4.90305663322	
0.5	16.0	7.0	2.17918537022	3.11343651158	3.9638977151937502	5.23928388179	5.55590815487	
0.6	16.0	2.2	3.6554331937	4.52497772251	5.639109007269999	6.84613603885	8.23759513802	
0.6	16.0	2.6	3.04570822654	4.11673995902	5.743840101604	7.45929239851	8.17250051037	
0.6	16.0	3.0	2.86320955493	3.81204879365	5.917042052796001	7.32744500328	9.92445815502	
0.6	16.0	3.4	3.84889604559	4.79154605093	5.689895193656	6.43353031843	7.86169128433	
0.6	16.0	3.8	2.93429124544	4.07507456527	5.32504389478	5.80771055533	8.26015924931	
0.6	16.0	4.2	3.90966535026	4.83460843014	5.282377724346	5.29494512734	7.16241535824	
0.6	16.0	4.6	2.46845674171	3.27686758158	3.758576724835	4.25433105914	4.50955283279	
0.6	16.0	5.0	2.06481653327	2.1120026182	3.6099898333800002	3.5833025369	7.09874530661	
0.6	16.0	5.4	2.89687373961	3.2707462451	4.73437647711	7.01417428152	7.90711840833	
0.6	16.0	5.8	2.23244175233	3.23902196867	4.0612232148642855	4.69063269296	5.87729267979	
0.6	16.0	6.2	1.43570533227	2.05230219256	2.895398302562857	3.27073367053	4.7416955451	
0.6	16.0	6.6	2.44344094576	3.2031263703	4.4398920263457144	5.94967363021	5.97177380685	
0.6	16.0	7.0	1.12624319991	1.56887270559	2.964471902847143	4.63315701902	5.41306397143	
0.7	16.0	2.2	2.84042381204	5.9919444357	5.9536914839325	7.65956675876	7.65956675876	
0.7	16.0	2.6	2.59144235977	5.95362682736	6.008586646145	8.92994769972	8.92994769972	
0.7	16.0	3.0	3.25153651239	4.00548059429	4.3251670129325	5.21505190563	5.21505190563	
0.7	16.0	3.4	2.13029526317	5.23421383018	4.7047823190325	5.86322153795	5.86322153795	
0.7	16.0	3.8	4.45956163163	7.3846963049	6.7740229102925	7.78066005172	7.78066005172	
0.7	16.0	4.2	3.00763871971	3.08513133454	3.1924801382949997	3.50128865398	3.50128865398	
0.7	16.0	4.6	4.46150303594	6.04557576997	6.05512602047	7.65020937691	7.65020937691	
0.7	16.0	5.0	2.83845149738	3.08622077767	4.436283244318	4.18759593469	8.03435482642	
0.7	16.0	5.4	2.35438928394	2.81624782536	3.3749403333099997	3.91328353821	4.94444787542	
0.7	16.0	5.8	2.00851251015	2.52703559099	3.6175210010720003	5.18831684569	5.22858888686	
0.7	16.0	6.2	1.9915147037	2.29942955357	3.057487015532	3.3853101337	5.01273237359	
0.7	16.0	6.6	1.61847405205	2.16287846125	2.929543671622	2.88560854396	5.10197777876	
0.7	16.0	7.0	2.08326133185	2.20841100321	2.9194458993040002	3.90814490564	4.00979791743	
0.8	16.0	2.2	4.06776819577	4.06776819577	5.03264884635	6.50056352204	6.50056352204	
0.8	16.0	2.6	3.32288035124	3.32288035124	5.87854012117	8.06653249976	8.06653249976	
0.8	16.0	3.0	3.6721320264	3.6721320264	5.77482331377	9.75391547219	9.75391547219	
0.8	16.0	3.4	3.11210671273	3.11210671273	4.39431621771	6.63761557002	6.63761557002	
0.8	16.0	3.8	4.48814586387	4.48814586387	5.062435589540001	5.65732440727	5.65732440727	
0.8	16.0	4.2	3.73532445932	3.73532445932	5.092466762556666	5.87104632285	5.87104632285	
0.8	16.0	4.6	2.82791040699	2.82791040699	3.5873627360500002	4.16562031478	4.16562031478	
0.8	16.0	5.0	2.21529744893	2.21529744893	3.715507026583333	4.72413911889	4.72413911889	
0.8	16.0	5.4	2.28610095723	2.28610095723	3.1712914120266666	3.84526398639	3.84526398639	
0.8	16.0	5.8	3.23641430278	3.38992178117	3.7486470532525002	4.90020908299	4.90020908299	
0.8	16.0	6.2	1.84863005805	3.69211299458	3.587945918505	5.02851969468	5.02851969468	
0.8	16.0	6.6	2.24691333651	2.96778206589	3.7309549720925004	5.00971913324	5.00971913324	
0.8	16.0	7.0	2.47048913944	2.78645874478	2.9977485586125	3.64994535831	3.64994535831	
0.9	16.0	2.2	2.61311962132	2.61311962132	4.833679925413334	6.79027369125	6.79027369125	
0.9	16.0	2.6	5.84595275915	5.84595275915	6.16770385097	6.80241106255	6.80241106255	
0.9	16.0	3.0	4.46651477182	4.46651477182	5.116365759396667	6.18696540078	6.18696540078	
0.9	16.0	3.4	4.6628691818	4.6628691818	5.961673946286666	8.42373277956	8.42373277956	
0.9	16.0	3.8	2.58419349147	2.58419349147	4.306395795933334	5.36336357354	5.36336357354	
0.9	16.0	4.2	3.05857576576	3.05857576576	3.28770955971	3.45265606593	3.45265606593	
0.9	16.0	4.6	1.43487213536	1.43487213536	1.96429900213	2.4078284599	2.4078284599	
0.9	16.0	5.0	3.91730589059	3.91730589059	5.819899239510001	7.00248797289	7.00248797289	
0.9	16.0	5.4	3.47524727294	3.47524727294	4.124060753546667	5.14718970184	5.14718970184	
0.9	16.0	5.8	1.66742795444	1.66742795444	3.10117290178	5.16911183485	5.16911183485	
0.9	16.0	6.2	3.41467383609	3.41467383609	4.370904966406667	5.67547784165	5.67547784165	
0.9	16.0	6.6	2.06178640885	2.06178640885	3.0510404528533335	3.76435376819	3.76435376819	
0.9	16.0	7.0	1.51030238079	1.51030238079	1.806607427023333	2.34092854094	2.34092854094	


==> plots/native-comparison/quad-sizeOfLargestCompstats.dat <==
0.0	16.0	2.2	9783.0	9874.0	9902.725	9937.0	9991.0	
0.0	16.0	2.6	9935.0	9984.0	9988.1	9994.0	9999.0	
0.0	16.0	3.0	9985.0	9997.0	9997.825	10000.0	10000.0	
0.0	16.0	3.4	8795.0	9999.0	9980.2625	10000.0	10000.0	
0.0	16.0	3.8	5332.0	9995.0	9446.0625	10000.0	10000.0	
0.0	16.0	4.2	4075.0	7675.0	8744.8125	10000.0	10000.0	
0.0	16.0	4.6	2997.0	5375.0	7555.2125	10000.0	10000.0	
0.0	16.0	5.0	3023.0	5275.0	7027.075	10000.0	10000.0	
0.0	16.0	5.4	2643.0	4829.0	6776.35	9280.0	10000.0	
0.0	16.0	5.8	3026.0	5024.0	6843.375	10000.0	10000.0	
0.0	16.0	6.2	2699.0	4479.0	6382.6	8665.0	10000.0	
0.0	16.0	6.6	2722.0	4818.0	6621.75	9539.0	10000.0	
0.0	16.0	7.0	2821.0	4661.0	6431.475	8460.0	10000.0	
0.1	16.0	2.2	9109.0	9471.0	9566.425	9671.0	9978.0	
0.1	16.0	2.6	9972.0	9986.0	9989.4625	9994.0	10000.0	
0.1	16.0	3.0	9968.0	9998.0	9997.3125	10000.0	10000.0	
0.1	16.0	3.4	9994.0	10000.0	9999.525	10000.0	10000.0	
0.1	16.0	3.8	7846.0	10000.0	9963.3875	10000.0	10000.0	
0.1	16.0	4.2	5086.0	10000.0	9532.2875	10000.0	10000.0	
0.1	16.0	4.6	4453.0	6942.0	8763.7625	10000.0	10000.0	
0.1	16.0	5.0	3649.0	7845.0	8756.6375	10000.0	10000.0	
0.1	16.0	5.4	3085.0	6553.0	8517.75	10000.0	10000.0	
0.1	16.0	5.8	3289.0	7433.0	8717.0625	10000.0	10000.0	
0.1	16.0	6.2	3262.0	7348.0	8495.525	10000.0	10000.0	
0.1	16.0	6.6	3610.0	7607.0	8648.5625	10000.0	10000.0	
0.1	16.0	7.0	3664.0	6447.0	8234.1875	10000.0	10000.0	
0.2	16.0	2.2	9266.0	9538.0	9616.925	9702.0	9937.0	
0.2	16.0	2.6	9976.0	9989.0	9992.1	9995.0	10000.0	
0.2	16.0	3.0	9993.0	9999.0	9998.975	10000.0	10000.0	
0.2	16.0	3.4	9993.0	10000.0	9999.7375	10000.0	10000.0	
0.2	16.0	3.8	9999.0	10000.0	9999.875	10000.0	10000.0	
0.2	16.0	4.2	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.2	16.0	4.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.2	16.0	5.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.2	16.0	5.4	9908.0	10000.0	9998.8375	10000.0	10000.0	
0.2	16.0	5.8	7675.0	10000.0	9970.9375	10000.0	10000.0	
0.2	16.0	6.2	6401.0	10000.0	9955.0125	10000.0	10000.0	
0.2	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.2	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.3	16.0	2.2	9357.0	9493.0	9603.525	9707.0	9915.0	
0.3	16.0	2.6	9987.0	9991.0	9993.925	9997.0	10000.0	
0.3	16.0	3.0	9994.0	9999.0	9999.2	10000.0	10000.0	
0.3	16.0	3.4	9997.0	10000.0	9999.8375	10000.0	10000.0	
0.3	16.0	3.8	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.3	16.0	4.2	9998.0	10000.0	9999.9125	10000.0	10000.0	
0.3	16.0	4.6	9999.0	10000.0	9999.975	10000.0	10000.0	
0.3	16.0	5.0	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.3	16.0	5.4	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.3	16.0	5.8	10000.0	10000.0	10000.0	10000.0	10000.0	
0.3	16.0	6.2	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.3	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.3	16.0	7.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.4	16.0	2.2	9421.0	9578.0	9652.125	9738.0	9916.0	
0.4	16.0	2.6	9987.0	9993.0	9994.825	9997.0	10000.0	
0.4	16.0	3.0	9996.0	9999.0	9999.275	10000.0	10000.0	
0.4	16.0	3.4	9998.0	10000.0	9999.825	10000.0	10000.0	
0.4	16.0	3.8	9999.0	10000.0	9999.925	10000.0	10000.0	
0.4	16.0	4.2	10000.0	10000.0	10000.0	10000.0	10000.0	
0.4	16.0	4.6	9999.0	10000.0	9999.975	10000.0	10000.0	
0.4	16.0	5.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.4	16.0	5.4	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.4	16.0	5.8	9999.0	10000.0	9999.975	10000.0	10000.0	
0.4	16.0	6.2	10000.0	10000.0	10000.0	10000.0	10000.0	
0.4	16.0	6.6	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.4	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	2.2	9464.0	9578.0	9652.05	9733.0	9866.0	
0.5	16.0	2.6	9986.0	9992.0	9994.5375	9997.0	10000.0	
0.5	16.0	3.0	9996.0	9999.0	9999.35	10000.0	10000.0	
0.5	16.0	3.4	9999.0	10000.0	9999.825	10000.0	10000.0	
0.5	16.0	3.8	9999.0	10000.0	9999.95	10000.0	10000.0	
0.5	16.0	4.2	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.5	16.0	4.6	9999.0	10000.0	9999.95	10000.0	10000.0	
0.5	16.0	5.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	5.4	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	5.8	10000.0	10000.0	10000.0	10000.0	10000.0	
0.5	16.0	6.2	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.5	16.0	6.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.5	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	2.2	9381.0	9557.0	9643.825	9727.0	9863.0	
0.6	16.0	2.6	9989.0	9993.0	9994.55	9997.0	10000.0	
0.6	16.0	3.0	9998.0	9999.0	9999.55	10000.0	10000.0	
0.6	16.0	3.4	9998.0	10000.0	9999.825	10000.0	10000.0	
0.6	16.0	3.8	9999.0	10000.0	9999.975	10000.0	10000.0	
0.6	16.0	4.2	9999.0	10000.0	9999.975	10000.0	10000.0	
0.6	16.0	4.6	9999.0	10000.0	9999.975	10000.0	10000.0	
0.6	16.0	5.0	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.6	16.0	5.4	9999.0	10000.0	9999.975	10000.0	10000.0	
0.6	16.0	5.8	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.6	16.0	6.2	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	6.6	10000.0	10000.0	10000.0	10000.0	10000.0	
0.6	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.7	16.0	2.2	9377.0	9574.0	9640.85	9703.0	9883.0	
0.7	16.0	2.6	9985.0	9993.0	9993.975	9996.0	9999.0	
0.7	16.0	3.0	9995.0	9998.0	9999.05	10000.0	10000.0	
0.7	16.0	3.4	9998.0	10000.0	9999.825	10000.0	10000.0	
0.7	16.0	3.8	9998.0	10000.0	9999.925	10000.0	10000.0	
0.7	16.0	4.2	9999.0	10000.0	9999.95	10000.0	10000.0	
0.7	16.0	4.6	9999.0	10000.0	9999.95	10000.0	10000.0	
0.7	16.0	5.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.7	16.0	5.4	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.7	16.0	5.8	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.7	16.0	6.2	10000.0	10000.0	10000.0	10000.0	10000.0	
0.7	16.0	6.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.7	16.0	7.0	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.8	16.0	2.2	9306.0	9442.0	9510.1	9595.0	9808.0	
0.8	16.0	2.6	9980.0	9986.0	9988.425	9991.0	9997.0	
0.8	16.0	3.0	9994.0	9998.0	9998.4	10000.0	10000.0	
0.8	16.0	3.4	9997.0	9999.0	9999.6	10000.0	10000.0	
0.8	16.0	3.8	9998.0	9999.0	9999.7125	10000.0	10000.0	
0.8	16.0	4.2	9999.0	10000.0	9999.8	10000.0	10000.0	
0.8	16.0	4.6	9999.0	10000.0	9999.925	10000.0	10000.0	
0.8	16.0	5.0	9999.0	10000.0	9999.95	10000.0	10000.0	
0.8	16.0	5.4	9999.0	10000.0	9999.9625	10000.0	10000.0	
0.8	16.0	5.8	9999.0	10000.0	9999.925	10000.0	10000.0	
0.8	16.0	6.2	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.8	16.0	6.6	9999.0	10000.0	9999.9875	10000.0	10000.0	
0.8	16.0	7.0	10000.0	10000.0	10000.0	10000.0	10000.0	
0.9	16.0	2.2	8621.0	8891.0	8993.575	9076.0	9594.0	
0.9	16.0	2.6	9913.0	9932.0	9938.425	9946.0	9959.0	
0.9	16.0	3.0	9975.0	9984.0	9985.975	9988.0	9993.0	
0.9	16.0	3.4	9986.0	9992.0	9993.3875	9995.0	9998.0	
0.9	16.0	3.8	9992.0	9995.0	9996.55	9998.0	10000.0	
0.9	16.0	4.2	9993.0	9996.0	9997.4375	9999.0	10000.0	
0.9	16.0	4.6	9994.0	9997.0	9998.0375	9999.0	10000.0	
0.9	16.0	5.0	9995.0	9998.0	9998.4875	10000.0	10000.0	
0.9	16.0	5.4	9995.0	9998.0	9998.6625	10000.0	10000.0	
0.9	16.0	5.8	9996.0	9999.0	9999.0375	10000.0	10000.0	
0.9	16.0	6.2	9997.0	9999.0	9999.0875	10000.0	10000.0	
0.9	16.0	6.6	9996.0	9999.0	9999.175	10000.0	10000.0	
0.9	16.0	7.0	9997.0	9999.0	9999.25	10000.0	10000.0	


==> plots/time-compute3-comparison-t0.5-aldecoa.dat <==
n	m	time	label
10000	40000	19.745612144470215	a
10000	80000	19.796573400497437	a
10000	160000	19.95643162727356	a
10000	320000	20.927780151367188	a
10000	640000	23.673142910003662	a
100000	400000	1983.2617754936218	b
100000	800000	1984.8057560920715	b
100000	1600000	1992.9013783931732	b
100000	3200000	1988.043147802353	b
100000	6400000	1977.4365272521973	b


==> plots/time-compute3-comparison-t0.5-quad.dat <==
10000	40000	1.9439406394958496	f
10000	80000	1.8510231971740723	f
10000	160000	1.9773192405700684	f
10000	320000	2.007232666015625	f
10000	640000	2.1706936359405518	f
100000	400000	50.968443632125854	g
100000	800000	52.907472133636475	g
100000	1600000	55.33135390281677	g
100000	3200000	56.68293857574463	g
100000	6400000	57.78539323806763	g
1000000	1996860	1711.3580341339111	h
1000000	4058504	1714.5332834720612	h
1000000	8032279	1752.5266163349152	h
1000000	15978585	1762.133229970932	h
1000000	31866187	1810.9962368011475	h


==> plots/time-compute3-comparison-t0.5.dat <==
n	m	time	label
10000	40000	19.745612144470215	a
10000	80000	19.796573400497437	a
10000	160000	19.95643162727356	a
10000	320000	20.927780151367188	a
10000	640000	23.673142910003662	a
100000	400000	1983.2617754936218	b
100000	800000	1984.8057560920715	b
100000	1600000	1992.9013783931732	b
100000	3200000	1988.043147802353	b
100000	6400000	1977.4365272521973	b
10000	40000	1.9439406394958496	f
10000	80000	1.8510231971740723	f
10000	160000	1.9773192405700684	f
10000	320000	2.007232666015625	f
10000	640000	2.1706936359405518	f
100000	400000	50.968443632125854	g
100000	800000	52.907472133636475	g
100000	1600000	55.33135390281677	g
100000	3200000	56.68293857574463	g
100000	6400000	57.78539323806763	g
1000000	1996860	1711.3580341339111	h
1000000	4058504	1714.5332834720612	h
1000000	8032279	1752.5266163349152	h
1000000	15978585	1762.133229970932	h
1000000	31866187	1810.9962368011475	h

